On Robustness Metrics for Learning STL Tasks

Signal temporal logic (STL) is a powerful tool for describing complex behaviors for dynamical systems. Among many approaches, the control problem for systems under STL task constraints is well suited for learning-based solutions, because STL is equipped with robustness metrics that quantify the satisfaction of task specifications and thus serve as useful rewards. In this work, we examine existing and potential robustness metrics specifically from the perspective of how they can aid such learning algorithms. We show that various desirable properties restrict the form of potential metrics, and introduce a new one based on the results. The effectiveness of this new robustness metric for accelerating the learning procedure is demonstrated through an insightful case study.

==> data/no_guide_fail_C.dat <==
k C_base C_base_min C_base_max C_ag C_ag_min C_ag_max C_ag2 C_ag2_min C_ag2_max C_new C_new_min C_new_max
0 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
1 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001
2 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001
3 0.0002 0.0002 0.0003 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0002
4 0.0004 0.0003 0.0005 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0003
5 0.0005 0.0005 0.0007 0.0001 0.0001 0.0001 0.0003 0.0002 0.0006 0.0004 0.0003 0.0006
6 0.0007 0.0007 0.0010 0.0001 0.0001 0.0002 0.0010 0.0006 0.0018 0.0006 0.0004 0.0010
7 0.0011 0.0009 0.0014 0.0003 0.0002 0.0007 0.0027 0.0016 0.0041 0.0009 0.0006 0.0016
8 0.0017 0.0014 0.0021 0.0010 0.0006 0.0019 0.0060 0.0038 0.0081 0.0015 0.0009 0.0028
9 0.0025 0.0022 0.0033 0.0023 0.0014 0.0038 0.0106 0.0073 0.0141 0.0025 0.0013 0.0042
10 0.0038 0.0033 0.0054 0.0049 0.0031 0.0069 0.0172 0.0125 0.0222 0.0039 0.0022 0.0064
11 0.0056 0.0047 0.0079 0.0093 0.0060 0.0118 0.0260 0.0199 0.0319 0.0063 0.0029 0.0105
12 0.0078 0.0063 0.0113 0.0155 0.0105 0.0191 0.0377 0.0300 0.0423 0.0096 0.0037 0.0164
13 0.0106 0.0082 0.0153 0.0241 0.0170 0.0287 0.0498 0.0422 0.0554 0.0147 0.0053 0.0239
14 0.0143 0.0107 0.0202 0.0349 0.0254 0.0407 0.0612 0.0538 0.0699 0.0220 0.0076 0.0337
15 0.0186 0.0141 0.0251 0.0482 0.0364 0.0540 0.0704 0.0643 0.0846 0.0319 0.0113 0.0462
16 0.0241 0.0180 0.0308 0.0617 0.0495 0.0672 0.0818 0.0729 0.1078 0.0457 0.0166 0.0637
17 0.0306 0.0228 0.0376 0.0723 0.0647 0.0803 0.0911 0.0804 0.1344 0.0625 0.0246 0.0856
18 0.0378 0.0282 0.0453 0.0821 0.0744 0.0940 0.1017 0.0900 0.1635 0.0830 0.0352 0.1119
19 0.0457 0.0342 0.0532 0.0936 0.0794 0.1060 0.1193 0.1007 0.1954 0.1087 0.0485 0.1430
20 0.0542 0.0407 0.0626 0.1042 0.0846 0.1293 0.1409 0.1149 0.2317 0.1392 0.0655 0.1792
21 0.0646 0.0479 0.0749 0.1160 0.0909 0.1507 0.1668 0.1323 0.2713 0.1735 0.0878 0.2195
22 0.0766 0.0566 0.0888 0.1312 0.1002 0.1735 0.1959 0.1534 0.3168 0.2120 0.1158 0.2652
23 0.0900 0.0660 0.1047 0.1499 0.1098 0.1996 0.2308 0.1772 0.3708 0.2561 0.1505 0.3157
24 0.1050 0.0769 0.1217 0.1691 0.1218 0.2330 0.2711 0.2066 0.4291 0.3050 0.1911 0.3719
25 0.1215 0.0897 0.1407 0.1928 0.1354 0.2716 0.3177 0.2418 0.4815 0.3585 0.2371 0.4348
26 0.1397 0.1037 0.1623 0.2172 0.1514 0.3151 0.3720 0.2835 0.5182 0.4162 0.2890 0.5041
27 0.1598 0.1188 0.1870 0.2427 0.1702 0.3683 0.4269 0.3273 0.5555 0.4791 0.3472 0.5832
28 0.1826 0.1367 0.2140 0.2721 0.1927 0.4153 0.4787 0.3763 0.5924 0.5455 0.4110 0.6688
29 0.2077 0.1563 0.2414 0.3084 0.2202 0.4560 0.5295 0.4291 0.6370 0.6183 0.4811 0.7588
30 0.2346 0.1776 0.2706 0.3534 0.2519 0.5089 0.5852 0.4876 0.6860 0.6951 0.5549 0.8518
31 0.2634 0.2015 0.3024 0.4019 0.2880 0.5473 0.6445 0.5495 0.7582 0.7746 0.6328 0.9494
32 0.2942 0.2277 0.3374 0.4532 0.3305 0.5954 0.6944 0.6141 0.8329 0.8606 0.7195 1.0518
33 0.3261 0.2567 0.3728 0.5048 0.3788 0.6480 0.7465 0.6815 0.8727 0.9522 0.8083 1.1642
34 0.3616 0.2879 0.4110 0.5592 0.4312 0.6855 0.8003 0.7584 0.9111 1.0474 0.8998 1.2812
35 0.4017 0.3225 0.4519 0.6215 0.4877 0.7279 0.8687 0.8018 1.0071 1.1534 0.9818 1.4089
36 0.4431 0.3588 0.4967 0.6930 0.5478 0.7747 0.9201 0.8470 1.0968 1.2630 1.0688 1.5428
37 0.4843 0.3966 0.5430 0.7505 0.6117 0.8227 0.9753 0.8965 1.2151 1.3700 1.1578 1.6676
38 0.5283 0.4374 0.5913 0.7949 0.6739 0.8706 1.0625 0.9342 1.3013 1.4805 1.2488 1.7889
39 0.5756 0.4814 0.6445 0.8395 0.7346 0.9356 1.1513 0.9554 1.3813 1.5861 1.3448 1.9023
40 0.6243 0.5259 0.6996 0.8983 0.7968 1.0117 1.2239 1.0052 1.4672 1.6942 1.4445 2.0126
41 0.6739 0.5732 0.7585 0.9607 0.8582 1.0981 1.2673 1.0763 1.5626 1.8074 1.5481 2.1108
42 0.7271 0.6209 0.8217 1.0233 0.9190 1.1755 1.3331 1.1166 1.6191 1.9219 1.6514 2.2174
43 0.7811 0.6703 0.8870 1.0589 0.9764 1.2456 1.4045 1.1520 1.6968 2.0363 1.7550 2.3239
44 0.8363 0.7216 0.9530 1.1244 1.0555 1.3391 1.4539 1.1684 1.8038 2.1693 1.8575 2.4179
45 0.8926 0.7744 1.0181 1.2281 1.0905 1.3959 1.5405 1.1961 1.9374 2.2754 1.9572 2.5043
46 0.9509 0.8305 1.0842 1.2582 1.1570 1.4479 1.5698 1.2203 2.0694 2.3716 2.0541 2.5872
47 1.0125 0.8883 1.1520 1.3448 1.1715 1.5600 1.6120 1.2253 2.2148 2.4717 2.1457 2.6963
48 1.0729 0.9495 1.2196 1.4205 1.1772 1.7261 1.6174 1.2271 2.3413 2.5693 2.2367 2.7865
49 1.1363 1.0139 1.2875 1.4726 1.2446 1.8819 1.6714 1.2336 2.4674 2.6737 2.3572 2.9058
50 1.1997 1.0790 1.3550 1.4700 1.2712 2.0495 1.7339 1.2861 2.6565 2.7732 2.5061 3.0241
51 1.2631 1.1444 1.4231 1.5012 1.2551 2.2008 1.7555 1.3164 2.7956 2.8861 2.6390 3.1396
52 1.3263 1.2129 1.4900 1.5051 1.2665 2.3508 1.7649 1.3278 2.9099 3.0221 2.7204 3.2479
53 1.3928 1.2842 1.5579 1.5311 1.2516 2.4937 1.7671 1.3347 3.0141 3.1021 2.7906 3.3618
54 1.4594 1.3561 1.6248 1.5282 1.2780 2.6149 1.7687 1.3554 3.1523 3.1683 2.8517 3.4583
55 1.5254 1.4298 1.6923 1.5237 1.3026 2.7042 1.8086 1.3829 3.3021 3.2089 2.9328 3.5456
56 1.5915 1.5065 1.7565 1.5029 1.3305 2.8235 1.8599 1.4244 3.3912 3.2648 3.0216 3.6206
57 1.6571 1.5804 1.8195 1.5374 1.3607 2.8971 1.9304 1.4752 3.4516 3.3290 3.0765 3.6833
58 1.7199 1.6490 1.8823 1.6030 1.4125 2.9788 2.0197 1.5328 3.5354 3.3584 3.1198 3.7384
59 1.7814 1.7192 1.9432 1.6695 1.4506 3.0748 2.1000 1.6102 3.6752 3.4030 3.1573 3.7778
60 1.8461 1.7868 2.0036 1.7301 1.4447 3.1744 2.1963 1.7108 3.7902 3.4405 3.1666 3.8204
61 1.9104 1.8533 2.0616 1.7962 1.4809 3.2312 2.2827 1.8375 3.9219 3.4784 3.1672 3.8540
62 1.9768 1.9144 2.1188 1.8575 1.5276 3.3172 2.3531 1.9458 3.9781 3.5115 3.1649 3.8738
63 2.0421 1.9737 2.1922 1.9288 1.5497 3.4207 2.4483 1.9887 4.0678 3.5414 3.1596 3.8896
64 2.1121 2.0332 2.2660 1.9751 1.5902 3.4625 2.5150 2.0670 4.2060 3.5673 3.1574 3.8987
65 2.1781 2.0913 2.3335 2.0516 1.6497 3.5792 2.5733 2.1613 4.3264 3.5902 3.1586 3.9028
66 2.2389 2.1481 2.3826 2.1304 1.7047 3.7070 2.7280 2.2528 4.3843 3.6109 3.1616 3.9028
67 2.3284 2.1956 2.4577 2.2170 1.7685 3.7784 2.9353 2.3418 4.4196 3.6155 3.1651 3.8966
68 2.3778 2.2356 2.6022 2.3108 1.8441 3.8445 3.0392 2.4294 4.4423 3.5993 3.1716 3.8811
69 2.4002 2.2739 2.6244 2.4187 1.9322 3.9006 3.1787 2.5501 4.4452 3.5951 3.1806 3.8622
70 2.4327 2.3107 2.6636 2.5810 2.0722 3.9496 3.2831 2.7411 4.5006 3.6042 3.1870 3.8458
71 2.4714 2.3491 2.7078 2.8354 2.1729 3.9926 3.3697 2.8930 4.6102 3.6067 3.1863 3.8299
72 2.5099 2.3849 2.7510 2.9502 2.2764 4.0303 3.4528 2.9867 4.7077 3.6097 3.1863 3.8198
73 2.5456 2.4145 2.7950 3.0028 2.3718 4.0755 3.5458 3.0362 4.7103 3.6184 3.1893 3.8403
74 2.5810 2.4431 2.8332 3.1377 2.4437 4.1629 3.6403 3.0528 4.6656 3.6248 3.1910 3.8592
75 2.6142 2.4702 2.8665 3.2488 2.5441 4.2371 3.7664 3.1601 4.5975 3.6171 3.1983 3.8708
76 2.6446 2.4950 2.8940 3.3567 2.5753 4.3074 3.8634 3.2816 4.5396 3.6179 3.2056 3.8768
77 2.6686 2.5524 2.9152 3.4637 2.5813 4.3837 3.9406 3.3142 4.4950 3.6199 3.2077 3.8736
78 2.6948 2.5945 2.9336 3.5326 2.5817 4.4620 3.9125 3.3447 4.5215 3.6214 3.2168 3.8656
79 2.7225 2.6283 2.9568 3.6090 2.7214 4.5241 3.8838 3.3948 4.5301 3.6192 3.2218 3.8586
80 2.7484 2.6513 2.9771 3.6605 2.7764 4.4956 3.9278 3.4403 4.5198 3.6127 3.2181 3.8524
81 2.7729 2.6678 2.9973 3.6833 2.7915 4.4641 4.0264 3.4723 4.5467 3.6032 3.1780 3.8475
82 2.7981 2.6860 3.0115 3.7361 2.8075 4.4406 4.0928 3.4783 4.6052 3.5979 3.1475 3.8560
83 2.8225 2.6463 3.0256 3.8137 2.8290 4.4063 4.1058 3.4128 4.6515 3.5842 3.1491 3.8677
84 2.8484 2.6504 3.0372 3.8229 2.8596 4.3756 4.0636 3.3553 4.6929 3.5708 3.1398 3.8206
85 2.8655 2.6740 3.0467 3.7524 2.8832 4.3430 4.0419 3.3075 4.7356 3.5588 3.1401 3.8386
86 2.8831 2.7046 3.0523 3.7628 2.9073 4.3102 3.9912 3.2631 4.7711 3.5473 3.1291 3.8337
87 2.8892 2.7038 3.0515 3.7917 2.9357 4.2817 3.9276 3.2357 4.7977 3.5343 3.1142 3.8298
88 2.8947 2.7014 3.0503 3.8000 2.9925 4.2680 3.8727 3.2145 4.7846 3.5188 3.1017 3.8169
89 2.8938 2.6848 3.0484 3.7979 3.0160 4.2560 3.8163 3.1985 4.7570 3.5012 3.0645 3.8024
90 2.8985 2.6953 3.0526 3.7767 3.0380 4.2453 3.7355 3.1769 4.7080 3.4830 3.0164 3.7772
91 2.8989 2.7055 3.0797 3.7282 3.0571 4.2350 3.6454 3.1670 4.7087 3.4662 2.9704 3.7387
92 2.8976 2.7112 3.0860 3.6928 3.0795 4.2194 3.5976 3.1740 4.7037 3.4414 2.9323 3.7044
93 2.8790 2.7002 3.0860 3.6784 3.0896 4.1955 3.5690 3.1364 4.7018 3.4183 2.8958 3.6562
94 2.8716 2.6949 3.0808 3.6642 3.0866 4.1655 3.5494 3.0674 4.7010 3.3946 2.8676 3.6363
95 2.8632 2.6888 3.0694 3.6262 3.0570 4.1283 3.5347 3.0433 4.6954 3.3791 2.8483 3.6239
96 2.8573 2.6806 3.0593 3.6508 3.0498 4.0852 3.5233 2.9786 4.6879 3.3579 2.8359 3.6084
97 2.8521 2.6777 3.0508 3.6041 3.0255 4.0826 3.5130 2.9121 4.6751 3.3432 2.8255 3.5905
98 2.8495 2.6793 3.0402 3.5408 3.0818 4.1105 3.4952 2.8578 4.6681 3.3212 2.8181 3.5783
99 2.8476 2.6839 3.0407 3.4524 3.1007 4.1395 3.4718 2.8106 4.6637 3.3011 2.8125 3.5837
100 2.8442 2.6883 3.0425 3.4213 3.1136 4.1716 3.4669 2.7731 4.6597 3.2785 2.8105 3.5870


==> data/no_guide_fail_rho.dat <==
k rho_base rho_base_min rho_base_max rho_ag rho_ag_min rho_ag_max rho_ag2 rho_ag2_min rho_ag2_max rho_new rho_new_min rho_new_max
0 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
1 -0.5068 -0.5077 -0.5061 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
2 -0.5075 -0.5079 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
3 -0.5074 -0.5079 -0.5067 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
4 -0.5068 -0.5083 -0.5046 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
5 -0.5051 -0.5078 -0.5031 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5070 -0.5071 -0.5071 -0.5070
6 -0.5042 -0.5065 -0.5018 -0.5071 -0.5071 -0.5071 -0.5070 -0.5071 -0.5068 -0.5071 -0.5071 -0.5069
7 -0.5033 -0.5053 -0.4999 -0.5071 -0.5071 -0.5071 -0.5067 -0.5069 -0.5064 -0.5070 -0.5071 -0.5066
8 -0.5023 -0.5037 -0.4991 -0.5071 -0.5071 -0.5070 -0.5062 -0.5067 -0.5056 -0.5068 -0.5070 -0.5061
9 -0.4999 -0.5021 -0.4970 -0.5070 -0.5070 -0.5069 -0.5053 -0.5062 -0.5044 -0.5065 -0.5069 -0.5055
10 -0.4957 -0.5004 -0.4934 -0.5068 -0.5070 -0.5067 -0.5039 -0.5053 -0.5026 -0.5060 -0.5068 -0.5045
11 -0.4914 -0.4974 -0.4901 -0.5066 -0.5068 -0.5064 -0.5018 -0.5039 -0.5000 -0.5051 -0.5067 -0.5028
12 -0.4878 -0.4947 -0.4854 -0.5062 -0.5066 -0.5059 -0.4986 -0.5019 -0.4956 -0.5038 -0.5064 -0.5001
13 -0.4833 -0.4914 -0.4808 -0.5056 -0.5062 -0.5053 -0.4934 -0.4989 -0.4830 -0.5016 -0.5059 -0.4959
14 -0.4787 -0.4879 -0.4751 -0.5050 -0.5057 -0.5045 -0.4797 -0.4944 -0.4760 -0.4983 -0.5050 -0.4906
15 -0.4733 -0.4847 -0.4705 -0.5042 -0.5050 -0.4902 -0.4762 -0.4859 -0.4708 -0.4935 -0.5036 -0.4836
16 -0.4669 -0.4800 -0.4656 -0.4915 -0.5041 -0.4848 -0.4737 -0.4817 -0.4649 -0.4870 -0.5012 -0.4752
17 -0.4621 -0.4740 -0.4601 -0.4861 -0.5031 -0.4817 -0.4701 -0.4791 -0.4632 -0.4792 -0.4973 -0.4651
18 -0.4561 -0.4672 -0.4544 -0.4819 -0.4898 -0.4770 -0.4657 -0.4723 -0.4590 -0.4699 -0.4920 -0.4541
19 -0.4510 -0.4631 -0.4497 -0.4795 -0.4889 -0.4731 -0.4603 -0.4662 -0.4521 -0.4587 -0.4849 -0.4423
20 -0.4439 -0.4587 -0.4427 -0.4764 -0.4862 -0.4703 -0.4547 -0.4592 -0.4450 -0.4463 -0.4759 -0.4285
21 -0.4384 -0.4544 -0.4356 -0.4720 -0.4800 -0.4659 -0.4467 -0.4538 -0.4301 -0.4330 -0.4641 -0.4135
22 -0.4313 -0.4495 -0.4277 -0.4678 -0.4758 -0.4597 -0.4407 -0.4478 -0.4195 -0.4187 -0.4500 -0.3976
23 -0.4234 -0.4447 -0.4202 -0.4634 -0.4731 -0.4542 -0.4336 -0.4409 -0.4077 -0.4032 -0.4339 -0.3798
24 -0.4156 -0.4387 -0.4123 -0.4592 -0.4696 -0.4488 -0.4262 -0.4337 -0.3937 -0.3912 -0.4172 -0.3616
25 -0.4084 -0.4310 -0.4052 -0.4562 -0.4655 -0.4447 -0.4161 -0.4272 -0.3646 -0.3789 -0.4035 -0.3427
26 -0.3997 -0.4229 -0.3961 -0.4513 -0.4615 -0.4395 -0.4052 -0.4181 -0.3327 -0.3641 -0.3886 -0.3232
27 -0.3930 -0.4175 -0.3861 -0.4439 -0.4571 -0.4329 -0.3903 -0.4071 -0.3262 -0.3479 -0.3726 -0.3026
28 -0.3836 -0.4076 -0.3765 -0.4388 -0.4519 -0.4275 -0.3630 -0.3970 -0.3196 -0.3302 -0.3544 -0.2789
29 -0.3744 -0.3994 -0.3667 -0.4328 -0.4465 -0.4192 -0.3375 -0.3854 -0.3133 -0.3112 -0.3367 -0.2548
30 -0.3672 -0.3915 -0.3580 -0.4262 -0.4406 -0.3599 -0.3294 -0.3709 -0.3071 -0.2905 -0.3199 -0.2326
31 -0.3576 -0.3811 -0.3491 -0.4188 -0.4349 -0.3440 -0.3203 -0.3428 -0.2967 -0.2687 -0.3017 -0.2122
32 -0.3483 -0.3733 -0.3402 -0.4118 -0.4284 -0.3321 -0.3143 -0.3356 -0.2882 -0.2457 -0.2813 -0.1957
33 -0.3406 -0.3642 -0.3311 -0.3709 -0.4209 -0.3253 -0.3076 -0.3286 -0.2804 -0.2236 -0.2586 -0.1811
34 -0.3309 -0.3546 -0.3205 -0.3423 -0.4120 -0.3201 -0.3034 -0.3211 -0.2730 -0.2050 -0.2359 -0.1667
35 -0.3202 -0.3435 -0.3100 -0.3349 -0.4036 -0.3158 -0.2979 -0.3180 -0.2672 -0.1916 -0.2127 -0.1525
36 -0.3094 -0.3331 -0.2994 -0.3250 -0.3955 -0.3099 -0.2932 -0.3116 -0.2573 -0.1777 -0.1947 -0.1389
37 -0.3015 -0.3246 -0.2895 -0.3145 -0.3636 -0.2994 -0.2893 -0.3083 -0.2541 -0.1647 -0.1798 -0.1263
38 -0.2907 -0.3133 -0.2790 -0.3097 -0.3183 -0.2917 -0.2868 -0.3043 -0.2471 -0.1520 -0.1653 -0.1149
39 -0.2809 -0.3035 -0.2682 -0.3036 -0.3105 -0.2806 -0.2842 -0.3015 -0.2396 -0.1394 -0.1521 -0.1051
40 -0.2713 -0.2932 -0.2588 -0.2980 -0.3060 -0.2692 -0.2807 -0.3003 -0.2300 -0.1269 -0.1396 -0.0966
41 -0.2638 -0.2840 -0.2485 -0.2927 -0.3008 -0.2608 -0.2768 -0.2977 -0.2189 -0.1140 -0.1279 -0.0897
42 -0.2534 -0.2727 -0.2381 -0.2893 -0.2996 -0.2516 -0.2738 -0.2947 -0.2075 -0.1025 -0.1169 -0.0824
43 -0.2437 -0.2639 -0.2264 -0.2864 -0.2966 -0.2410 -0.2708 -0.2905 -0.1879 -0.0927 -0.1069 -0.0758
44 -0.2333 -0.2546 -0.2144 -0.2827 -0.2962 -0.2331 -0.2663 -0.2848 -0.1725 -0.0837 -0.1014 -0.0694
45 -0.2231 -0.2442 -0.2037 -0.2815 -0.2926 -0.2248 -0.2629 -0.2802 -0.1627 -0.0763 -0.0960 -0.0643
46 -0.2145 -0.2337 -0.1934 -0.2783 -0.2902 -0.2166 -0.2588 -0.2771 -0.1490 -0.0704 -0.0898 -0.0595
47 -0.2047 -0.2240 -0.1826 -0.2728 -0.2848 -0.2070 -0.2536 -0.2729 -0.1182 -0.0665 -0.0831 -0.0539
48 -0.1951 -0.2135 -0.1728 -0.2711 -0.2819 -0.1903 -0.2487 -0.2691 -0.0969 -0.0632 -0.0738 -0.0491
49 -0.1857 -0.2038 -0.1633 -0.2678 -0.2794 -0.1603 -0.2433 -0.2636 -0.0931 -0.0599 -0.0651 -0.0467
50 -0.1756 -0.1935 -0.1532 -0.2641 -0.2759 -0.1346 -0.2379 -0.2584 -0.0746 -0.0560 -0.0598 -0.0455
51 -0.1664 -0.1843 -0.1437 -0.2608 -0.2734 -0.1232 -0.2320 -0.2522 -0.0719 -0.0518 -0.0582 -0.0422
52 -0.1576 -0.1743 -0.1369 -0.2554 -0.2687 -0.1104 -0.2248 -0.2453 -0.0686 -0.0485 -0.0584 -0.0397
53 -0.1486 -0.1646 -0.1293 -0.2527 -0.2638 -0.0992 -0.2179 -0.2396 -0.0667 -0.0452 -0.0557 -0.0383
54 -0.1423 -0.1543 -0.1197 -0.2466 -0.2608 -0.0906 -0.2094 -0.2333 -0.0613 -0.0431 -0.0519 -0.0364
55 -0.1335 -0.1408 -0.1100 -0.2417 -0.2550 -0.0839 -0.2011 -0.2256 -0.0490 -0.0425 -0.0488 -0.0347
56 -0.1234 -0.1298 -0.1027 -0.2348 -0.2506 -0.0767 -0.1910 -0.2170 -0.0426 -0.0424 -0.0469 -0.0333
57 -0.1137 -0.1196 -0.0936 -0.2285 -0.2447 -0.0752 -0.1788 -0.2097 -0.0399 -0.0414 -0.0461 -0.0320
58 -0.1040 -0.1109 -0.0863 -0.2229 -0.2388 -0.0716 -0.1611 -0.2023 -0.0422 -0.0404 -0.0452 -0.0310
59 -0.0968 -0.1031 -0.0787 -0.2143 -0.2337 -0.0690 -0.1287 -0.1948 -0.0430 -0.0396 -0.0439 -0.0299
60 -0.0909 -0.0961 -0.0734 -0.2066 -0.2284 -0.0652 -0.1026 -0.1824 -0.0414 -0.0386 -0.0412 -0.0292
61 -0.0818 -0.0846 -0.0670 -0.1983 -0.2215 -0.0639 -0.0892 -0.1645 -0.0389 -0.0363 -0.0397 -0.0288
62 -0.0732 -0.0764 -0.0611 -0.1911 -0.2167 -0.0617 -0.0825 -0.1550 -0.0356 -0.0355 -0.0391 -0.0287
63 -0.0662 -0.0709 -0.0564 -0.1862 -0.2087 -0.0596 -0.0749 -0.1477 -0.0324 -0.0347 -0.0384 -0.0288
64 -0.0597 -0.0659 -0.0520 -0.1820 -0.2017 -0.0550 -0.0651 -0.1377 -0.0301 -0.0341 -0.0380 -0.0291
65 -0.0527 -0.0603 -0.0488 -0.1638 -0.1943 -0.0508 -0.0595 -0.1020 -0.0288 -0.0339 -0.0376 -0.0288
66 -0.0481 -0.0556 -0.0462 -0.1334 -0.1883 -0.0487 -0.0557 -0.0966 -0.0283 -0.0337 -0.0371 -0.0283
67 -0.0454 -0.0519 -0.0435 -0.1062 -0.1818 -0.0467 -0.0520 -0.0888 -0.0268 -0.0330 -0.0367 -0.0284
68 -0.0427 -0.0487 -0.0407 -0.0821 -0.1676 -0.0444 -0.0475 -0.0852 -0.0229 -0.0324 -0.0362 -0.0281
69 -0.0418 -0.0456 -0.0375 -0.0795 -0.1602 -0.0417 -0.0457 -0.0822 -0.0171 -0.0318 -0.0357 -0.0281
70 -0.0393 -0.0426 -0.0372 -0.0738 -0.1529 -0.0365 -0.0416 -0.0661 -0.0154 -0.0314 -0.0352 -0.0277
71 -0.0385 -0.0405 -0.0366 -0.0573 -0.1454 -0.0263 -0.0394 -0.0604 -0.0146 -0.0312 -0.0348 -0.0273
72 -0.0372 -0.0394 -0.0331 -0.0525 -0.1419 -0.0241 -0.0366 -0.0576 -0.0158 -0.0307 -0.0345 -0.0272
73 -0.0361 -0.0393 -0.0314 -0.0444 -0.0950 -0.0209 -0.0332 -0.0564 -0.0087 -0.0302 -0.0339 -0.0271
74 -0.0350 -0.0391 -0.0301 -0.0426 -0.0919 -0.0212 -0.0320 -0.0541 -0.0085 -0.0299 -0.0336 -0.0269
75 -0.0347 -0.0394 -0.0299 -0.0370 -0.0906 -0.0214 -0.0302 -0.0414 -0.0082 -0.0296 -0.0330 -0.0269
76 -0.0345 -0.0387 -0.0297 -0.0345 -0.0892 -0.0184 -0.0276 -0.0368 -0.0042 -0.0294 -0.0329 -0.0269
77 -0.0341 -0.0377 -0.0295 -0.0343 -0.0879 -0.0137 -0.0258 -0.0353 -0.0009 -0.0292 -0.0328 -0.0269
78 -0.0341 -0.0374 -0.0294 -0.0341 -0.0874 -0.0114 -0.0238 -0.0345 -0.0009 -0.0291 -0.0325 -0.0269
79 -0.0338 -0.0371 -0.0291 -0.0281 -0.0869 -0.0118 -0.0242 -0.0337 0.0000 -0.0291 -0.0323 -0.0269
80 -0.0336 -0.0369 -0.0289 -0.0282 -0.0866 -0.0118 -0.0233 -0.0339 0.0000 -0.0292 -0.0321 -0.0270
81 -0.0341 -0.0372 -0.0289 -0.0281 -0.0858 -0.0111 -0.0216 -0.0334 0.0000 -0.0293 -0.0319 -0.0269
82 -0.0329 -0.0362 -0.0289 -0.0319 -0.0855 -0.0110 -0.0211 -0.0332 0.0000 -0.0293 -0.0316 -0.0268
83 -0.0327 -0.0359 -0.0290 -0.0318 -0.0841 -0.0110 -0.0206 -0.0330 0.0000 -0.0291 -0.0313 -0.0266
84 -0.0325 -0.0356 -0.0292 -0.0317 -0.0839 -0.0107 -0.0190 -0.0330 0.0000 -0.0289 -0.0311 -0.0267
85 -0.0326 -0.0354 -0.0294 -0.0316 -0.0817 -0.0107 -0.0177 -0.0325 0.0000 -0.0287 -0.0309 -0.0266
86 -0.0318 -0.0353 -0.0290 -0.0315 -0.0809 -0.0103 -0.0171 -0.0316 0.0000 -0.0283 -0.0307 -0.0263
87 -0.0313 -0.0351 -0.0288 -0.0306 -0.0796 -0.0100 -0.0170 -0.0300 0.0000 -0.0281 -0.0306 -0.0263
88 -0.0308 -0.0348 -0.0286 -0.0299 -0.0780 -0.0103 -0.0163 -0.0294 0.0000 -0.0281 -0.0306 -0.0263
89 -0.0305 -0.0346 -0.0286 -0.0298 -0.0524 -0.0091 -0.0158 -0.0281 0.0000 -0.0277 -0.0304 -0.0262
90 -0.0304 -0.0345 -0.0286 -0.0294 -0.0518 -0.0067 -0.0145 -0.0257 0.0000 -0.0276 -0.0305 -0.0262
91 -0.0302 -0.0344 -0.0284 -0.0282 -0.0502 -0.0058 -0.0134 -0.0255 0.0000 -0.0276 -0.0310 -0.0260
92 -0.0305 -0.0342 -0.0287 -0.0263 -0.0495 -0.0034 -0.0133 -0.0249 -0.0006 -0.0276 -0.0304 -0.0261
93 -0.0302 -0.0339 -0.0286 -0.0243 -0.0489 0.0111 -0.0144 -0.0246 0.0000 -0.0278 -0.0303 -0.0256
94 -0.0298 -0.0336 -0.0284 -0.0227 -0.0473 0.0100 -0.0148 -0.0238 0.0000 -0.0277 -0.0303 -0.0252
95 -0.0297 -0.0336 -0.0285 -0.0215 -0.0467 0.0089 -0.0137 -0.0236 -0.0016 -0.0277 -0.0303 -0.0248
96 -0.0295 -0.0332 -0.0286 -0.0203 -0.0459 0.0077 -0.0140 -0.0236 -0.0021 -0.0279 -0.0302 -0.0245
97 -0.0294 -0.0330 -0.0284 -0.0168 -0.0444 -0.0046 -0.0135 -0.0231 -0.0033 -0.0279 -0.0302 -0.0239
98 -0.0292 -0.0329 -0.0283 -0.0157 -0.0282 -0.0050 -0.0129 -0.0229 -0.0030 -0.0279 -0.0301 -0.0234
99 -0.0291 -0.0325 -0.0284 -0.0144 -0.0277 -0.0041 -0.0135 -0.0271 -0.0051 -0.0279 -0.0301 -0.0230
100 -0.0291 -0.0324 -0.0285 -0.0156 -0.0270 -0.0043 -0.0128 -0.0225 -0.0040 -0.0279 -0.0302 -0.0230


==> data/no_guide_success_C.dat <==
k C_base C_base_min C_base_max C_ag C_ag_min C_ag_max C_ag2 C_ag2_min C_ag2_max C_new C_new_min C_new_max
0 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
1 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
2 0.0001 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001
3 0.0003 0.0002 0.0004 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0002 0.0001 0.0002
4 0.0004 0.0003 0.0007 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0003 0.0002 0.0004
5 0.0008 0.0004 0.0010 0.0001 0.0001 0.0001 0.0004 0.0002 0.0008 0.0005 0.0003 0.0006
6 0.0013 0.0007 0.0019 0.0001 0.0001 0.0002 0.0014 0.0007 0.0022 0.0007 0.0004 0.0010
7 0.0020 0.0010 0.0031 0.0004 0.0003 0.0006 0.0036 0.0018 0.0050 0.0012 0.0006 0.0015
8 0.0029 0.0016 0.0048 0.0011 0.0009 0.0016 0.0070 0.0040 0.0096 0.0020 0.0010 0.0024
9 0.0043 0.0023 0.0074 0.0028 0.0023 0.0036 0.0125 0.0082 0.0166 0.0029 0.0014 0.0038
10 0.0059 0.0031 0.0103 0.0057 0.0050 0.0068 0.0199 0.0149 0.0257 0.0044 0.0020 0.0060
11 0.0080 0.0042 0.0138 0.0103 0.0089 0.0117 0.0295 0.0242 0.0368 0.0068 0.0031 0.0095
12 0.0109 0.0059 0.0181 0.0169 0.0144 0.0192 0.0406 0.0361 0.0492 0.0103 0.0046 0.0150
13 0.0147 0.0080 0.0233 0.0257 0.0217 0.0288 0.0517 0.0484 0.0614 0.0154 0.0069 0.0219
14 0.0191 0.0107 0.0293 0.0365 0.0310 0.0408 0.0589 0.0558 0.0729 0.0214 0.0101 0.0307
15 0.0246 0.0144 0.0368 0.0484 0.0429 0.0539 0.0651 0.0605 0.0855 0.0303 0.0149 0.0429
16 0.0307 0.0185 0.0463 0.0621 0.0550 0.0669 0.0706 0.0645 0.0977 0.0424 0.0215 0.0589
17 0.0375 0.0235 0.0557 0.0746 0.0660 0.0820 0.0763 0.0699 0.1128 0.0594 0.0309 0.0792
18 0.0445 0.0295 0.0664 0.0840 0.0749 0.0965 0.0842 0.0771 0.1317 0.0825 0.0426 0.1045
19 0.0531 0.0368 0.0795 0.0924 0.0818 0.1088 0.0987 0.0878 0.1550 0.1114 0.0586 0.1355
20 0.0646 0.0449 0.0954 0.1011 0.0894 0.1212 0.1171 0.1010 0.1827 0.1442 0.0784 0.1691
21 0.0795 0.0541 0.1145 0.1115 0.0988 0.1364 0.1398 0.1171 0.2165 0.1770 0.1031 0.2075
22 0.0950 0.0650 0.1343 0.1245 0.1106 0.1552 0.1664 0.1379 0.2557 0.2142 0.1323 0.2510
23 0.1132 0.0781 0.1568 0.1411 0.1249 0.1778 0.1994 0.1649 0.2975 0.2554 0.1683 0.2969
24 0.1347 0.0883 0.1813 0.1619 0.1429 0.2092 0.2391 0.1966 0.3415 0.3006 0.2084 0.3430
25 0.1541 0.0997 0.2081 0.1861 0.1641 0.2465 0.2812 0.2338 0.3903 0.3501 0.2546 0.3959
26 0.1721 0.1130 0.2360 0.2107 0.1904 0.2889 0.3291 0.2762 0.4432 0.4066 0.3073 0.4560
27 0.1932 0.1267 0.2671 0.2382 0.2168 0.3382 0.3819 0.3237 0.4975 0.4655 0.3652 0.5219
28 0.2178 0.1423 0.3030 0.2686 0.2451 0.3934 0.4380 0.3773 0.5503 0.5347 0.4248 0.5929
29 0.2442 0.1579 0.3400 0.3052 0.2793 0.4557 0.4969 0.4333 0.6043 0.6069 0.4875 0.6689
30 0.2760 0.1754 0.3809 0.3519 0.3176 0.5152 0.5560 0.4932 0.6600 0.6782 0.5549 0.7561
31 0.3105 0.1958 0.4285 0.4046 0.3598 0.5678 0.6159 0.5532 0.7155 0.7529 0.6284 0.8528
32 0.3448 0.2173 0.4732 0.4583 0.4066 0.6235 0.6747 0.6139 0.7698 0.8330 0.7038 0.9555
33 0.3805 0.2398 0.5184 0.5174 0.4568 0.6796 0.7315 0.6769 0.8216 0.9147 0.7868 1.0657
34 0.4208 0.2641 0.5632 0.5763 0.5095 0.7330 0.7882 0.7408 0.8818 1.0099 0.8775 1.1828
35 0.4634 0.2896 0.6108 0.6400 0.5664 0.7899 0.8425 0.8086 0.9565 1.1167 0.9683 1.3036
36 0.5112 0.3156 0.6599 0.7020 0.6228 0.8519 0.9133 0.8665 1.0695 1.2254 1.0648 1.4316
37 0.5672 0.3417 0.7099 0.7650 0.6777 0.9182 0.9900 0.9242 1.2131 1.3295 1.1683 1.5611
38 0.6265 0.3708 0.7630 0.8296 0.7350 0.9843 1.0467 0.9925 1.3540 1.4370 1.2760 1.6925
39 0.6939 0.4036 0.8197 0.8942 0.7941 1.0786 1.1177 1.0503 1.4783 1.5542 1.3874 1.8473
40 0.7533 0.4372 0.9011 0.9596 0.8517 1.1368 1.1644 1.0944 1.5948 1.6713 1.5012 2.0027
41 0.8119 0.4723 0.9882 1.0225 0.9089 1.2234 1.2642 1.1142 1.7118 1.7871 1.6212 2.1369
42 0.8719 0.5104 1.0782 1.0933 0.9698 1.2836 1.2860 1.1506 1.8179 1.9045 1.7495 2.2763
43 0.9323 0.5520 1.1713 1.1629 1.0262 1.3217 1.3935 1.1867 1.9214 2.0212 1.8808 2.3953
44 0.9975 0.5955 1.2668 1.2579 1.0787 1.3453 1.5153 1.2214 2.0279 2.1517 2.0091 2.4931
45 1.0623 0.6411 1.3523 1.3274 1.1375 1.4231 1.5958 1.2588 2.1262 2.2662 2.1378 2.5757
46 1.1277 0.6918 1.4350 1.3818 1.2263 1.5089 1.6453 1.2849 2.2482 2.3728 2.2642 2.6258
47 1.1999 0.7467 1.5177 1.4599 1.2933 1.5638 1.6744 1.2895 2.3772 2.4798 2.3742 2.6657
48 1.2794 0.8013 1.6035 1.5482 1.3277 1.6243 1.7092 1.2922 2.5085 2.5331 2.4541 2.7355
49 1.3617 0.8591 1.6950 1.6176 1.3373 1.6906 1.7120 1.3102 2.6888 2.6258 2.5157 2.8036
50 1.4451 0.9192 1.7911 1.6453 1.3497 1.7368 1.7180 1.3328 2.7776 2.6420 2.5098 2.8583
51 1.5350 0.9795 1.8825 1.6618 1.3619 1.7830 1.7487 1.3484 2.8546 2.6451 2.5072 2.9088
52 1.6279 1.0426 1.9718 1.6708 1.3937 1.8504 1.7369 1.3789 2.9143 2.6768 2.4872 2.9531
53 1.7216 1.1087 2.0685 1.6967 1.4259 1.9065 1.7220 1.4406 2.9351 2.6655 2.4617 2.9733
54 1.8144 1.1809 2.1639 1.7124 1.4497 1.9769 1.6786 1.5028 3.0244 2.6455 2.4312 2.9840
55 1.9064 1.2534 2.2606 1.7353 1.4754 2.0479 1.7840 1.5387 3.1750 2.6405 2.3988 2.9858
56 1.9997 1.3254 2.3560 1.7507 1.5012 2.1276 1.9437 1.5264 3.2629 2.6087 2.3680 2.9713
57 2.0918 1.3973 2.4274 1.7672 1.5320 2.1784 2.0836 1.5579 3.3675 2.5534 2.3402 2.9464
58 2.1856 1.4701 2.4679 1.7951 1.5701 2.1993 2.2044 1.6010 3.4284 2.5201 2.3049 2.9095
59 2.2761 1.5518 2.5155 1.8183 1.5895 2.2364 2.2489 1.6530 3.5086 2.4851 2.2741 2.8677
60 2.3369 1.6362 2.5517 1.8818 1.5902 2.2962 2.2578 1.7162 3.5673 2.4504 2.2488 2.8214
61 2.3904 1.7196 2.5660 1.9942 1.6136 2.4749 2.2544 1.7826 3.6082 2.4165 2.2283 2.7806
62 2.4369 1.8058 2.5807 2.0581 1.6639 2.6196 2.3065 1.8489 3.6717 2.3912 2.2098 2.7373
63 2.4642 1.8915 2.5992 2.1414 1.7260 2.7298 2.4088 1.9165 3.7485 2.3866 2.1964 2.6958
64 2.4813 1.9820 2.6040 2.2250 1.7960 2.8354 2.3873 1.9861 3.8201 2.3806 2.1833 2.6588
65 2.4626 2.0724 2.5979 2.3342 1.8703 2.9376 2.5170 2.0571 3.8996 2.3695 2.1754 2.6293
66 2.4487 2.1655 2.5853 2.4706 1.9499 3.0154 2.8290 2.1295 3.9660 2.3368 2.1730 2.6041
67 2.4409 2.2455 2.5655 2.5792 2.0379 3.0635 3.0713 2.2495 4.0313 2.3115 2.1731 2.5829
68 2.4328 2.2560 2.5383 2.6801 2.1259 3.1024 3.2020 2.3802 4.0699 2.3038 2.1682 2.5665
69 2.4141 2.2694 2.5181 2.7770 2.2627 3.1840 3.2785 2.4295 4.1128 2.3004 2.1689 2.5521
70 2.4080 2.2414 2.5355 2.9609 2.4286 3.2954 3.3643 2.4908 4.1107 2.3053 2.1724 2.5456
71 2.3853 2.2143 2.6226 3.0796 2.5719 3.4350 3.4218 2.6086 4.1371 2.3127 2.1785 2.5418
72 2.3561 2.1905 2.6554 3.1121 2.6837 3.5684 3.4678 2.7603 4.1989 2.3104 2.1864 2.5418
73 2.3162 2.1699 2.6784 3.1363 2.8525 3.6951 3.5415 2.9268 4.2581 2.3036 2.1950 2.5472
74 2.2891 2.1510 2.7042 3.2156 2.8972 3.8267 3.6095 3.0105 4.3186 2.3115 2.2037 2.5555
75 2.2726 2.1348 2.7132 3.3044 2.9218 3.9589 3.6504 3.0947 4.3735 2.3219 2.2143 2.5655
76 2.2587 2.1218 2.6943 3.3977 2.9565 4.0921 3.6420 3.1731 4.4226 2.3333 2.2250 2.5749
77 2.2450 2.1217 2.6854 3.5100 2.9996 4.2456 3.6616 3.2348 4.4720 2.3460 2.2257 2.5797
78 2.2543 2.1118 2.6695 3.6070 3.0383 4.3406 3.7823 3.2595 4.5157 2.3593 2.2230 2.5821
79 2.2491 2.1135 2.6499 3.6962 3.0857 4.4271 3.9034 3.2898 4.5206 2.3693 2.2184 2.5806
80 2.2455 2.1172 2.6277 3.7930 3.1327 4.5084 4.0209 3.3244 4.5566 2.3778 2.2166 2.5755
81 2.2440 2.1257 2.6018 3.8313 3.1830 4.5874 4.1160 3.3465 4.5916 2.3761 2.2135 2.5673
82 2.2357 2.1255 2.6913 3.8437 3.2374 4.6597 4.1961 3.3567 4.6236 2.3655 2.2091 2.5583
83 2.2389 2.1199 2.7896 3.8442 3.2816 4.7953 4.2625 3.3518 4.6562 2.3582 2.2038 2.5474
84 2.2490 2.1200 2.8550 3.8613 3.3275 4.9261 4.3600 3.3380 4.6892 2.3501 2.1978 2.5396
85 2.2503 2.1271 2.8488 3.9156 3.3796 5.0348 4.4317 3.3319 4.7119 2.3433 2.1911 2.5324
86 2.2520 2.1405 2.8426 3.9748 3.4325 5.1175 4.4552 3.3346 4.7357 2.3393 2.1874 2.5262
87 2.2553 2.1537 2.8339 4.0231 3.4080 5.1936 4.4295 3.3321 4.7540 2.3357 2.1840 2.5209
88 2.2564 2.1684 2.8200 4.0648 3.3979 5.2246 4.4097 3.3238 4.7703 2.3328 2.1823 2.5171
89 2.2720 2.1782 2.8040 4.1028 3.3191 5.2106 4.4006 3.3181 4.7841 2.3219 2.1796 2.5147
90 2.2892 2.1854 2.7884 4.1461 3.2631 5.1400 4.3938 3.3059 4.8011 2.3126 2.1758 2.5152
91 2.3018 2.1918 2.7709 4.1963 3.2757 5.0537 4.3693 3.2904 4.8161 2.3056 2.1737 2.5150
92 2.3098 2.1950 2.7530 4.2432 3.3058 5.0863 4.3083 3.2782 4.8140 2.3026 2.1716 2.5142
93 2.3139 2.1986 2.7354 4.2312 3.3259 5.1250 4.2375 3.2746 4.8271 2.3046 2.1691 2.5112
94 2.3111 2.2004 2.7215 4.1731 3.3472 5.1602 4.1302 3.2648 4.8285 2.3072 2.1668 2.5061
95 2.3023 2.2018 2.7078 4.1581 3.3275 5.1524 4.0344 3.2413 4.8041 2.3099 2.1663 2.4990
96 2.2890 2.2005 2.6935 4.1621 3.3086 5.1256 3.9585 3.2030 4.7593 2.3096 2.1662 2.4885
97 2.2832 2.1970 2.6789 4.1821 3.2798 5.1212 3.8647 3.1667 4.7089 2.3022 2.1647 2.4782
98 2.2847 2.1932 2.6669 4.1999 3.2584 5.1148 3.8081 3.1244 4.6613 2.2934 2.1620 2.4694
99 2.2868 2.1893 2.6593 4.1967 3.2427 5.0950 3.7142 3.0764 4.6059 2.2848 2.1594 2.4619
100 2.2875 2.1869 2.6556 4.2037 3.2257 5.0793 3.5998 3.0262 4.5451 2.2753 2.1558 2.4564


==> data/no_guide_success_rho.dat <==
k rho_base rho_base_min rho_base_max rho_ag rho_ag_min rho_ag_max rho_ag2 rho_ag2_min rho_ag2_max rho_new rho_new_min rho_new_max
0 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
1 -0.5073 -0.5084 -0.5065 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
2 -0.5067 -0.5083 -0.5062 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
3 -0.5063 -0.5080 -0.5044 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
4 -0.5049 -0.5073 -0.5020 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071
5 -0.5041 -0.5068 -0.5004 -0.5071 -0.5071 -0.5071 -0.5071 -0.5071 -0.5070 -0.5070 -0.5071 -0.5070
6 -0.5021 -0.5058 -0.4980 -0.5071 -0.5071 -0.5071 -0.5069 -0.5070 -0.5068 -0.5070 -0.5071 -0.5069
7 -0.5003 -0.5038 -0.4948 -0.5071 -0.5071 -0.5071 -0.5065 -0.5068 -0.5063 -0.5068 -0.5071 -0.5067
8 -0.4968 -0.5022 -0.4903 -0.5071 -0.5071 -0.5070 -0.5058 -0.5065 -0.5054 -0.5066 -0.5070 -0.5064
9 -0.4933 -0.5020 -0.4862 -0.5070 -0.5070 -0.5069 -0.5047 -0.5057 -0.5039 -0.5063 -0.5069 -0.5059
10 -0.4873 -0.5000 -0.4816 -0.5068 -0.5068 -0.5067 -0.5029 -0.5043 -0.5015 -0.5058 -0.5068 -0.5050
11 -0.4825 -0.4960 -0.4756 -0.5065 -0.5066 -0.5064 -0.5002 -0.5022 -0.4975 -0.5051 -0.5064 -0.5035
12 -0.4768 -0.4913 -0.4690 -0.5061 -0.5062 -0.5060 -0.4948 -0.4989 -0.4837 -0.5038 -0.5058 -0.5010
13 -0.4707 -0.4868 -0.4635 -0.5055 -0.5058 -0.5054 -0.4817 -0.4913 -0.4791 -0.5018 -0.5050 -0.4980
14 -0.4638 -0.4825 -0.4565 -0.5048 -0.5052 -0.5046 -0.4800 -0.4827 -0.4754 -0.4989 -0.5037 -0.4938
15 -0.4572 -0.4777 -0.4485 -0.5040 -0.5045 -0.4935 -0.4796 -0.4818 -0.4718 -0.4946 -0.5017 -0.4885
16 -0.4512 -0.4714 -0.4396 -0.4886 -0.5037 -0.4844 -0.4768 -0.4796 -0.4686 -0.4892 -0.4987 -0.4818
17 -0.4443 -0.4651 -0.4317 -0.4841 -0.4869 -0.4790 -0.4728 -0.4760 -0.4645 -0.4819 -0.4945 -0.4736
18 -0.4364 -0.4596 -0.4235 -0.4825 -0.4863 -0.4739 -0.4690 -0.4725 -0.4598 -0.4727 -0.4893 -0.4637
19 -0.4300 -0.4554 -0.4174 -0.4811 -0.4846 -0.4717 -0.4660 -0.4683 -0.4544 -0.4620 -0.4823 -0.4539
20 -0.4221 -0.4497 -0.4086 -0.4780 -0.4815 -0.4691 -0.4617 -0.4643 -0.4477 -0.4507 -0.4736 -0.4425
21 -0.4135 -0.4450 -0.3986 -0.4746 -0.4777 -0.4645 -0.4564 -0.4595 -0.4396 -0.4391 -0.4624 -0.4278
22 -0.4043 -0.4393 -0.3878 -0.4702 -0.4729 -0.4593 -0.4505 -0.4543 -0.4321 -0.4262 -0.4520 -0.4115
23 -0.3943 -0.4342 -0.3781 -0.4654 -0.4686 -0.4541 -0.4433 -0.4487 -0.4239 -0.4144 -0.4405 -0.3935
24 -0.3860 -0.4276 -0.3684 -0.4617 -0.4656 -0.4487 -0.4350 -0.4414 -0.4136 -0.3999 -0.4276 -0.3741
25 -0.3766 -0.4217 -0.3581 -0.4578 -0.4624 -0.4425 -0.4255 -0.4339 -0.4010 -0.3853 -0.4134 -0.3524
26 -0.3670 -0.4154 -0.3482 -0.4532 -0.4570 -0.4368 -0.4155 -0.4248 -0.3763 -0.3668 -0.3964 -0.3292
27 -0.3587 -0.4096 -0.3372 -0.4475 -0.4518 -0.4306 -0.4044 -0.4140 -0.3622 -0.3485 -0.3800 -0.3046
28 -0.3501 -0.4030 -0.3242 -0.4420 -0.4469 -0.4238 -0.3916 -0.4011 -0.3306 -0.3276 -0.3626 -0.2797
29 -0.3404 -0.3970 -0.3124 -0.4356 -0.4417 -0.4180 -0.3463 -0.3858 -0.3233 -0.3052 -0.3431 -0.2554
30 -0.3299 -0.3909 -0.3008 -0.4288 -0.4358 -0.4119 -0.3301 -0.3580 -0.3132 -0.2825 -0.3204 -0.2307
31 -0.3197 -0.3849 -0.2874 -0.4218 -0.4292 -0.4056 -0.3196 -0.3400 -0.3036 -0.2575 -0.2969 -0.2067
32 -0.3104 -0.3793 -0.2736 -0.4146 -0.4231 -0.3326 -0.3140 -0.3283 -0.2940 -0.2319 -0.2714 -0.1831
33 -0.2982 -0.3722 -0.2600 -0.4041 -0.4161 -0.3138 -0.3087 -0.3249 -0.2888 -0.2065 -0.2453 -0.1597
34 -0.2866 -0.3654 -0.2482 -0.3727 -0.4083 -0.3077 -0.3048 -0.3192 -0.2841 -0.1837 -0.2205 -0.1367
35 -0.2719 -0.3581 -0.2361 -0.3220 -0.3506 -0.3008 -0.3022 -0.3134 -0.2791 -0.1643 -0.1969 -0.1146
36 -0.2586 -0.3511 -0.2235 -0.3118 -0.3330 -0.2960 -0.2996 -0.3089 -0.2744 -0.1431 -0.1745 -0.0924
37 -0.2441 -0.3439 -0.2114 -0.3036 -0.3208 -0.2909 -0.2976 -0.3049 -0.2697 -0.1204 -0.1535 -0.0735
38 -0.2311 -0.3354 -0.2003 -0.2966 -0.3142 -0.2870 -0.2949 -0.3014 -0.2643 -0.0988 -0.1329 -0.0558
39 -0.2216 -0.3251 -0.1895 -0.2919 -0.3058 -0.2825 -0.2913 -0.2977 -0.2569 -0.0777 -0.1141 -0.0398
40 -0.2101 -0.3142 -0.1784 -0.2875 -0.2996 -0.2774 -0.2881 -0.2947 -0.2509 -0.0603 -0.0970 -0.0255
41 -0.1962 -0.3046 -0.1635 -0.2847 -0.2963 -0.2723 -0.2858 -0.2922 -0.2429 -0.0465 -0.0817 -0.0136
42 -0.1849 -0.2949 -0.1518 -0.2798 -0.2923 -0.2681 -0.2820 -0.2909 -0.2346 -0.0344 -0.0667 -0.0060
43 -0.1738 -0.2830 -0.1393 -0.2771 -0.2870 -0.2633 -0.2789 -0.2878 -0.2252 -0.0239 -0.0522 0.0073
44 -0.1607 -0.2732 -0.1268 -0.2747 -0.2837 -0.2595 -0.2732 -0.2841 -0.2141 -0.0151 -0.0404 0.0201
45 -0.1489 -0.2626 -0.1140 -0.2719 -0.2807 -0.2554 -0.2690 -0.2812 -0.1937 -0.0081 -0.0301 0.0270
46 -0.1383 -0.2511 -0.1022 -0.2683 -0.2784 -0.2523 -0.2654 -0.2785 -0.1530 0.0053 -0.0199 0.0319
47 -0.1260 -0.2406 -0.0904 -0.2632 -0.2759 -0.2486 -0.2588 -0.2747 -0.1351 0.0212 -0.0109 0.0358
48 -0.1134 -0.2300 -0.0793 -0.2604 -0.2719 -0.2419 -0.2555 -0.2712 -0.1340 0.0284 0.0029 0.0408
49 -0.0996 -0.2204 -0.0678 -0.2550 -0.2702 -0.2376 -0.2502 -0.2667 -0.1336 0.0343 0.0120 0.0436
50 -0.0874 -0.2097 -0.0553 -0.2511 -0.2668 -0.2313 -0.2431 -0.2638 -0.1302 0.0365 0.0205 0.0408
51 -0.0763 -0.1994 -0.0437 -0.2458 -0.2645 -0.2238 -0.2370 -0.2590 -0.1219 0.0370 0.0287 0.0439
52 -0.0643 -0.1887 -0.0314 -0.2414 -0.2618 -0.2168 -0.2303 -0.2545 -0.1122 0.0371 0.0295 0.0452
53 -0.0516 -0.1786 -0.0189 -0.2343 -0.2579 -0.1826 -0.2238 -0.2483 -0.1025 0.0371 0.0285 0.0445
54 -0.0402 -0.1672 -0.0076 -0.2284 -0.2550 -0.1558 -0.2151 -0.2429 -0.0936 0.0380 0.0286 0.0445
55 -0.0278 -0.1571 0.0031 -0.2228 -0.2531 -0.1407 -0.2060 -0.2374 -0.0897 0.0376 0.0265 0.0421
56 -0.0169 -0.1472 0.0131 -0.2146 -0.2481 -0.1334 -0.1876 -0.2307 -0.0917 0.0366 0.0251 0.0404
57 -0.0058 -0.1377 0.0228 -0.1868 -0.2442 -0.1299 -0.1747 -0.2233 -0.0917 0.0353 0.0228 0.0406
58 0.0044 -0.1273 0.0274 -0.1745 -0.2386 -0.1241 -0.1578 -0.2153 -0.0894 0.0323 0.0204 0.0420
59 0.0147 -0.1170 0.0337 -0.1648 -0.2339 -0.1164 -0.1214 -0.2056 -0.0855 0.0312 0.0200 0.0419
60 0.0234 -0.1049 0.0380 -0.1594 -0.2279 -0.1110 -0.1145 -0.1932 -0.0820 0.0273 0.0174 0.0397
61 0.0308 -0.0952 0.0388 -0.1454 -0.2204 -0.1055 -0.1072 -0.1671 -0.0769 0.0230 0.0157 0.0371
62 0.0359 -0.0857 0.0397 -0.1427 -0.2136 -0.0999 -0.0997 -0.1577 -0.0713 0.0222 0.0127 0.0324
63 0.0382 -0.0755 0.0418 -0.1391 -0.1861 -0.0991 -0.0931 -0.1488 -0.0647 0.0198 0.0103 0.0272
64 0.0382 -0.0654 0.0418 -0.1329 -0.1795 -0.0943 -0.0848 -0.1385 -0.0605 0.0191 0.0085 0.0241
65 0.0383 -0.0555 0.0416 -0.1272 -0.1732 -0.0910 -0.0776 -0.1201 -0.0560 0.0176 0.0080 0.0233
66 0.0362 -0.0455 0.0428 -0.1046 -0.1564 -0.0860 -0.0728 -0.1115 -0.0534 0.0154 0.0081 0.0209
67 0.0347 -0.0375 0.0418 -0.1007 -0.1347 -0.0806 -0.0698 -0.1034 -0.0522 0.0146 0.0079 0.0202
68 0.0327 -0.0265 0.0418 -0.0935 -0.1246 -0.0751 -0.0617 -0.1017 -0.0491 0.0143 0.0089 0.0208
69 0.0291 -0.0192 0.0418 -0.0842 -0.1156 -0.0552 -0.0555 -0.1257 -0.0424 0.0160 0.0103 0.0226
70 0.0270 -0.0113 0.0383 -0.0826 -0.1044 -0.0435 -0.0535 -0.0959 -0.0382 0.0154 0.0110 0.0241
71 0.0250 -0.0040 0.0393 -0.0816 -0.1059 -0.0350 -0.0527 -0.0907 -0.0335 0.0192 0.0125 0.0250
72 0.0230 0.0038 0.0385 -0.0806 -0.1061 -0.0326 -0.0509 -0.0857 -0.0297 0.0204 0.0126 0.0248
73 0.0213 0.0089 0.0394 -0.0790 -0.1034 -0.0321 -0.0499 -0.0816 -0.0273 0.0214 0.0129 0.0267
74 0.0196 0.0095 0.0370 -0.0779 -0.1016 -0.0304 -0.0480 -0.0785 -0.0232 0.0232 0.0147 0.0288
75 0.0184 0.0093 0.0347 -0.0760 -0.1002 -0.0306 -0.0463 -0.0766 -0.0148 0.0241 0.0165 0.0298
76 0.0172 0.0100 0.0307 -0.0746 -0.0993 -0.0294 -0.0445 -0.0746 -0.0113 0.0253 0.0188 0.0317
77 0.0167 0.0103 0.0305 -0.0735 -0.0989 -0.0268 -0.0438 -0.0732 -0.0103 0.0257 0.0211 0.0332
78 0.0163 0.0099 0.0304 -0.0723 -0.0985 -0.0270 -0.0420 -0.0710 -0.0095 0.0270 0.0229 0.0336
79 0.0152 0.0089 0.0324 -0.0698 -0.0964 -0.0270 -0.0403 -0.0683 -0.0085 0.0280 0.0252 0.0335
80 0.0161 0.0111 0.0355 -0.0685 -0.0937 -0.0272 -0.0385 -0.0656 -0.0057 0.0287 0.0267 0.0331
81 0.0163 0.0113 0.0339 -0.0672 -0.0925 -0.0271 -0.0377 -0.0622 -0.0052 0.0295 0.0265 0.0327
82 0.0171 0.0111 0.0305 -0.0647 -0.0901 -0.0268 -0.0360 -0.0603 -0.0061 0.0298 0.0263 0.0323
83 0.0176 0.0130 0.0276 -0.0572 -0.0785 -0.0251 -0.0342 -0.0578 -0.0053 0.0305 0.0266 0.0324
84 0.0180 0.0139 0.0247 -0.0557 -0.0761 -0.0234 -0.0333 -0.0558 -0.0053 0.0303 0.0274 0.0329
85 0.0198 0.0146 0.0244 -0.0537 -0.0744 -0.0230 -0.0111 -0.0530 0.0000 0.0294 0.0273 0.0327
86 0.0204 0.0159 0.0270 -0.0455 -0.0607 -0.0186 -0.0105 -0.0507 0.0000 0.0295 0.0273 0.0326
87 0.0227 0.0174 0.0276 -0.0436 -0.0579 -0.0121 -0.0094 -0.0474 0.0000 0.0286 0.0271 0.0317
88 0.0241 0.0170 0.0329 -0.0322 -0.0562 0.0106 -0.0087 -0.0441 0.0000 0.0285 0.0271 0.0313
89 0.0243 0.0174 0.0320 -0.0167 -0.0544 0.0148 -0.0077 -0.0295 0.0000 0.0281 0.0266 0.0306
90 0.0268 0.0185 0.0306 -0.0144 -0.0525 0.0159 0.0000 -0.0282 0.0000 0.0282 0.0264 0.0300
91 0.0274 0.0203 0.0310 -0.0128 -0.0505 0.0168 0.0000 -0.0263 0.0000 0.0284 0.0265 0.0302
92 0.0281 0.0195 0.0319 -0.0095 -0.0485 0.0174 0.0000 -0.0245 0.0000 0.0282 0.0261 0.0305
93 0.0287 0.0197 0.0320 -0.0079 -0.0463 0.0183 0.0000 -0.0229 0.0000 0.0287 0.0264 0.0305
94 0.0293 0.0170 0.0315 -0.0065 -0.0441 0.0186 0.0000 -0.0076 0.0000 0.0288 0.0264 0.0304
95 0.0295 0.0182 0.0312 -0.0047 -0.0420 0.0188 0.0000 -0.0003 0.0000 0.0288 0.0266 0.0304
96 0.0291 0.0189 0.0318 0.0025 -0.0399 0.0191 0.0000 -0.0005 0.0000 0.0289 0.0270 0.0306
97 0.0285 0.0204 0.0318 0.0032 -0.0383 0.0192 0.0000 -0.0005 0.0000 0.0289 0.0272 0.0314
98 0.0291 0.0200 0.0314 0.0081 -0.0046 0.0194 0.0000 -0.0005 0.0000 0.0293 0.0271 0.0315
99 0.0286 0.0207 0.0313 0.0132 0.0067 0.0199 0.0000 -0.0005 0.0000 0.0289 0.0270 0.0316
100 0.0283 0.0214 0.0308 0.0140 0.0082 0.0199 0.0000 0.0000 0.0000 0.0287 0.0272 0.0322


==> data/strong_guide_fail_C.dat <==
k C_ag C_ag_min C_ag_max C_ag2 C_ag2_min C_ag2_max
0 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867
1 0.5732 0.5730 0.5733 0.5721 0.5692 0.5722
2 0.5549 0.5534 0.5565 0.5546 0.5510 0.5586
3 0.5353 0.5338 0.5369 0.5324 0.5288 0.5408
4 0.5132 0.5106 0.5157 0.5166 0.5165 0.5284
5 0.4875 0.4865 0.4884 0.5206 0.5155 0.5293
6 0.4629 0.4625 0.4634 0.5278 0.5192 0.5343
7 0.4498 0.4483 0.4512 0.5350 0.5203 0.5352
8 0.4487 0.4475 0.4498 0.5354 0.5167 0.5393
9 0.4488 0.4432 0.4544 0.5281 0.5184 0.5354
10 0.4500 0.4395 0.4605 0.5240 0.5234 0.5263
11 0.4507 0.4353 0.4661 0.5304 0.5261 0.5389
12 0.4455 0.4282 0.4628 0.5528 0.5339 0.5686
13 0.4458 0.4320 0.4596 0.5835 0.5552 0.6006
14 0.4596 0.4520 0.4673 0.6096 0.5885 0.6176
15 0.4905 0.4903 0.4908 0.6376 0.6295 0.6406
16 0.5192 0.5169 0.5214 0.6591 0.6569 0.6670
17 0.5430 0.5408 0.5451 0.6910 0.6839 0.7105
18 0.5729 0.5710 0.5748 0.7174 0.7065 0.7398
19 0.6138 0.6101 0.6175 0.7551 0.7362 0.7796
20 0.6558 0.6484 0.6633 0.7961 0.7718 0.8301
21 0.6986 0.6832 0.7140 0.8361 0.8129 0.8910
22 0.7464 0.7176 0.7751 0.8768 0.8583 0.9508
23 0.7995 0.7609 0.8380 0.9273 0.9117 1.0235
24 0.8585 0.8116 0.9054 0.9826 0.9772 1.1051
25 0.9258 0.8710 0.9805 1.0541 1.0446 1.1931
26 1.0000 0.9316 1.0685 1.1397 1.1155 1.2904
27 1.0644 0.9969 1.1319 1.2326 1.1954 1.3939
28 1.1301 1.0697 1.1905 1.3180 1.2830 1.4947
29 1.2036 1.1473 1.2599 1.4134 1.3778 1.5859
30 1.2820 1.2306 1.3334 1.5195 1.4819 1.6775
31 1.3808 1.3261 1.4355 1.6286 1.6045 1.7746
32 1.4877 1.4247 1.5507 1.7612 1.7071 1.8753
33 1.5712 1.5242 1.6183 1.8637 1.7985 1.9698
34 1.6724 1.6696 1.6751 1.9625 1.8891 2.0670
35 1.7002 1.6752 1.7252 2.0636 1.9831 2.1633
36 1.7230 1.6806 1.7654 2.1563 2.0766 2.2556
37 1.7546 1.6891 1.8201 2.2469 2.1697 2.3489
38 1.7853 1.7004 1.8701 2.3118 2.2586 2.4324
39 1.8186 1.7137 1.9234 2.3568 2.3426 2.5083
40 1.8565 1.7315 1.9814 2.4432 2.3942 2.5800
41 1.8964 1.7517 2.0411 2.5594 2.4273 2.6425
42 1.9393 1.7751 2.1035 2.6590 2.4469 2.6874
43 1.9879 1.8012 2.1746 2.7128 2.4487 2.7596
44 2.0385 1.8286 2.2483 2.7174 2.4359 2.8101
45 2.0901 1.8586 2.3215 2.7123 2.4144 2.8314
46 2.1341 1.8893 2.3790 2.6955 2.3881 2.8333
47 2.1700 1.9185 2.4216 2.6678 2.3528 2.8444
48 2.2004 1.9477 2.4531 2.6323 2.3125 2.8380
49 2.2330 1.9780 2.4881 2.5880 2.2684 2.8163
50 2.2739 2.0111 2.5367 2.5373 2.2231 2.7844
51 2.3161 2.0477 2.5844 2.4852 2.1777 2.7416
52 2.3906 2.0911 2.6901 2.4306 2.1367 2.6921
53 2.4750 2.1381 2.8119 2.3744 2.0982 2.6379
54 2.5741 2.1914 2.9568 2.3155 2.0669 2.5767
55 2.6119 2.2341 2.9897 2.2476 2.0400 2.5105
56 2.6563 2.2795 3.0331 2.1803 2.0182 2.4449
57 2.7292 2.3323 3.1261 2.1196 2.0034 2.3772
58 2.8013 2.3864 3.2161 2.0646 1.9947 2.3113
59 2.8729 2.4417 3.3041 2.0179 1.9924 2.2422
60 2.9422 2.4987 3.3857 1.9992 1.9822 2.1808
61 3.0073 2.5550 3.4595 2.0166 1.9612 2.1441
62 3.0728 2.6126 3.5329 2.0381 1.9547 2.1147
63 3.1376 2.6710 3.6042 2.0627 1.9533 2.0905
64 3.1950 2.7276 3.6623 2.0682 1.9515 2.0809
65 3.2536 2.7872 3.7200 2.0477 1.9458 2.0881
66 3.2966 2.8321 3.7611 2.0320 1.9456 2.0885
67 3.2973 2.8564 3.7381 2.0230 1.9500 2.0853
68 3.3052 2.8711 3.7393 2.0189 1.9594 2.0780
69 3.3013 2.8749 3.7277 2.0167 1.9730 2.0667
70 3.3104 2.8734 3.7474 2.0147 1.9894 2.0566
71 3.3188 2.8631 3.7744 2.0176 2.0080 2.0488
72 3.2649 2.8338 3.6961 2.0248 2.0243 2.0435
73 3.2511 2.8085 3.6937 2.0402 2.0383 2.0440
74 3.2322 2.7771 3.6873 2.0532 2.0467 2.0577
75 3.2003 2.7389 3.6616 2.0637 2.0513 2.0782
76 3.1504 2.6909 3.6099 2.0746 2.0557 2.1012
77 3.0955 2.6406 3.5504 2.0813 2.0604 2.1175
78 3.0226 2.5849 3.4603 2.0879 2.0637 2.1313
79 2.9600 2.5338 3.3862 2.0937 2.0662 2.1438
80 2.9276 2.4989 3.3563 2.0939 2.0648 2.1541
81 2.8959 2.4690 3.3228 2.0860 2.0599 2.1615
82 2.8630 2.4435 3.2824 2.0707 2.0515 2.1640
83 2.8310 2.4249 3.2370 2.0531 2.0404 2.1665
84 2.8005 2.4139 3.1870 2.0343 2.0313 2.1673
85 2.7701 2.4099 3.1304 2.0252 2.0195 2.1681
86 2.7422 2.4091 3.0753 2.0217 2.0100 2.1646
87 2.7160 2.4007 3.0313 2.0227 2.0059 2.1573
88 2.6851 2.3873 2.9830 2.0271 2.0079 2.1449
89 2.6484 2.3661 2.9306 2.0322 2.0130 2.1306
90 2.6090 2.3403 2.8777 2.0379 2.0197 2.1131
91 2.5767 2.3129 2.8405 2.0414 2.0264 2.0940
92 2.5417 2.2821 2.8013 2.0424 2.0272 2.0762
93 2.5126 2.2654 2.7598 2.0396 2.0277 2.0609
94 2.4788 2.2422 2.7154 2.0375 2.0237 2.0502
95 2.4430 2.2190 2.6670 2.0338 2.0187 2.0427
96 2.4079 2.1977 2.6182 2.0281 2.0111 2.0381
97 2.3777 2.1834 2.5719 2.0244 2.0042 2.0375
98 2.3495 2.1684 2.5306 2.0225 1.9989 2.0390
99 2.3254 2.1564 2.4944 2.0214 1.9955 2.0417
100 2.3089 2.1534 2.4644 2.0222 1.9940 2.0441


==> data/strong_guide_fail_rho.dat <==
k rho_ag rho_ag_min rho_ag_max rho_ag2 rho_ag2_min rho_ag2_max
0 -0.5010 -0.5010 -0.5010 -0.4884 -0.4884 -0.4884
1 -0.5013 -0.5014 -0.5013 -0.4893 -0.4893 -0.4891
2 -0.5016 -0.5016 -0.5016 -0.4901 -0.4903 -0.4900
3 -0.5019 -0.5019 -0.5019 -0.4912 -0.4914 -0.4909
4 -0.5023 -0.5023 -0.5022 -0.4916 -0.4918 -0.4911
5 -0.5026 -0.5027 -0.5026 -0.4908 -0.4913 -0.4900
6 -0.5029 -0.5030 -0.5028 -0.4891 -0.4897 -0.4882
7 -0.5030 -0.5031 -0.5028 -0.4863 -0.4870 -0.4850
8 -0.5028 -0.5030 -0.5026 -0.4818 -0.4824 -0.4786
9 -0.5024 -0.5026 -0.5022 -0.4598 -0.4653 -0.4575
10 -0.5018 -0.5022 -0.5017 -0.4564 -0.4565 -0.4554
11 -0.4924 -0.5014 -0.4807 -0.4529 -0.4538 -0.4182
12 -0.4749 -0.4758 -0.4745 -0.4492 -0.4500 -0.4216
13 -0.4748 -0.4752 -0.4740 -0.4447 -0.4459 -0.4175
14 -0.4727 -0.4732 -0.4715 -0.4409 -0.4428 -0.4082
15 -0.4698 -0.4700 -0.4692 -0.4357 -0.4384 -0.4031
16 -0.4664 -0.4671 -0.4654 -0.4294 -0.4334 -0.4000
17 -0.4632 -0.4642 -0.4623 -0.4228 -0.4281 -0.3951
18 -0.4596 -0.4607 -0.4587 -0.4149 -0.4216 -0.3882
19 -0.4552 -0.4569 -0.4542 -0.4041 -0.4137 -0.3806
20 -0.4508 -0.4529 -0.4495 -0.3891 -0.4033 -0.3757
21 -0.4454 -0.4479 -0.4440 -0.3291 -0.3616 -0.2992
22 -0.4403 -0.4426 -0.4380 -0.3212 -0.3572 -0.2924
23 -0.4343 -0.4370 -0.4314 -0.3063 -0.3517 -0.2829
24 -0.4281 -0.4308 -0.4246 -0.2928 -0.3447 -0.2733
25 -0.4214 -0.4247 -0.3334 -0.2869 -0.3409 -0.2646
26 -0.3627 -0.4187 -0.3012 -0.2775 -0.3351 -0.2563
27 -0.2981 -0.3056 -0.2928 -0.2665 -0.3291 -0.2517
28 -0.2944 -0.3030 -0.2891 -0.2540 -0.3225 -0.2448
29 -0.2889 -0.2970 -0.2829 -0.2393 -0.3162 -0.2377
30 -0.2811 -0.2883 -0.2742 -0.2305 -0.3093 -0.2232
31 -0.2734 -0.2789 -0.2647 -0.2234 -0.3026 -0.1326
32 -0.2662 -0.2714 -0.2567 -0.2155 -0.2957 -0.1242
33 -0.2642 -0.3653 -0.2548 -0.2067 -0.2880 -0.1167
34 -0.2618 -0.2686 -0.2531 -0.1940 -0.2792 -0.1098
35 -0.2581 -0.2659 -0.2511 -0.1705 -0.2679 -0.1005
36 -0.2545 -0.2637 -0.2482 -0.1038 -0.2476 -0.0826
37 -0.2516 -0.2606 -0.2451 -0.1025 -0.2393 -0.0778
38 -0.2486 -0.2579 -0.2422 -0.0982 -0.2300 -0.0735
39 -0.2449 -0.2546 -0.2388 -0.0931 -0.2200 -0.0696
40 -0.2422 -0.2514 -0.2347 -0.0870 -0.2091 -0.0648
41 -0.2381 -0.2465 -0.2302 -0.0802 -0.1976 -0.0595
42 -0.2336 -0.2434 -0.2250 -0.0737 -0.1833 -0.0549
43 -0.2301 -0.2405 -0.2203 -0.0683 -0.1658 -0.0499
44 -0.2256 -0.2360 -0.2144 -0.0663 -0.0746 -0.0448
45 -0.2217 -0.2326 -0.2090 -0.0654 -0.0677 -0.0399
46 -0.2174 -0.2284 -0.2036 -0.0610 -0.0629 -0.0122
47 -0.2123 -0.2246 -0.1985 -0.0543 -0.0600 -0.0109
48 -0.2081 -0.2205 -0.1296 -0.0482 -0.0580 -0.0096
49 -0.1626 -0.2168 -0.1035 -0.0421 -0.0560 -0.0084
50 -0.1646 -0.2122 -0.1035 -0.0361 -0.0537 -0.0072
51 -0.1630 -0.2082 -0.0998 -0.0276 -0.0505 -0.0055
52 -0.1593 -0.2035 -0.0947 0.0000 -0.0431 0.0000
53 -0.1544 -0.1994 -0.0888 0.0000 -0.0409 0.0000
54 -0.1485 -0.1953 -0.0837 0.0000 -0.0388 0.0000
55 -0.1429 -0.1906 -0.0822 0.0000 -0.0363 0.0000
56 -0.0964 -0.1622 -0.0786 0.0000 -0.0325 0.0000
57 -0.0969 -0.1615 -0.0770 0.0000 -0.0286 0.0000
58 -0.0941 -0.1096 -0.0743 0.0000 -0.0245 0.0000
59 -0.0916 -0.1081 -0.0731 0.0000 -0.0013 0.0000
60 -0.0900 -0.1062 -0.0717 0.0000 0.0000 0.0000
61 -0.0879 -0.1034 -0.0699 0.0000 0.0000 0.0000
62 -0.0860 -0.0993 -0.0688 0.0000 0.0000 0.0000
63 -0.0827 -0.0939 -0.0668 0.0000 -0.0016 0.0000
64 -0.0792 -0.0895 -0.0659 0.0000 -0.0024 0.0000
65 -0.0761 -0.0838 -0.0645 0.0000 -0.0064 0.0000
66 -0.0729 -0.0825 -0.0613 0.0000 -0.0084 0.0000
67 -0.0691 -0.0814 -0.0570 0.0000 -0.0096 0.0000
68 -0.0690 -0.0803 -0.0566 0.0000 -0.0201 0.0000
69 -0.0688 -0.0791 -0.0545 0.0000 -0.0404 0.0000
70 -0.0686 -0.0779 -0.0532 0.0000 -0.0418 0.0000
71 -0.0684 -0.0768 -0.0518 -0.0005 -0.0426 -0.0001
72 -0.0681 -0.0766 -0.0514 -0.0055 -0.0431 -0.0011
73 -0.0678 -0.0757 -0.0501 -0.0097 -0.0418 -0.0019
74 -0.0674 -0.0755 -0.0489 -0.0153 -0.0204 -0.0031
75 -0.0669 -0.0745 -0.0476 -0.0179 -0.0181 -0.0036
76 -0.0664 -0.0741 -0.0463 -0.0093 -0.0172 -0.0019
77 -0.0658 -0.0728 -0.0447 -0.0055 -0.0167 -0.0011
78 -0.0652 -0.0722 -0.0434 -0.0025 -0.0155 -0.0005
79 -0.0646 -0.0708 -0.0421 0.0000 -0.0144 0.0000
80 -0.0639 -0.0702 -0.0412 0.0000 -0.0124 0.0000
81 -0.0632 -0.0686 -0.0399 0.0000 -0.0093 0.0000
82 -0.0625 -0.0669 -0.0385 0.0000 -0.0068 0.0000
83 -0.0610 -0.0651 -0.0374 0.0000 -0.0048 0.0000
84 -0.0604 -0.0649 -0.0361 0.0000 -0.0022 0.0000
85 -0.0587 -0.0627 -0.0346 0.0000 -0.0007 0.0000
86 -0.0572 -0.0612 -0.0337 0.0000 0.0000 0.0000
87 -0.0558 -0.0599 -0.0320 0.0000 0.0000 0.0000
88 -0.0550 -0.0587 -0.0094 0.0000 0.0000 0.0000
89 -0.0528 -0.0567 -0.0092 0.0000 0.0000 0.0000
90 -0.0517 -0.0553 -0.0089 0.0000 0.0000 0.0000
91 -0.0500 -0.0537 -0.0084 0.0000 -0.0026 0.0000
92 -0.0489 -0.0522 -0.0077 0.0000 -0.0041 0.0000
93 -0.0474 -0.0504 -0.0068 0.0000 -0.0059 0.0000
94 -0.0463 -0.0489 -0.0056 0.0000 -0.0059 0.0000
95 -0.0452 -0.0473 -0.0180 0.0000 -0.0059 0.0000
96 -0.0440 -0.0458 -0.0207 -0.0013 -0.0062 -0.0010
97 -0.0425 -0.0442 -0.0201 -0.0013 -0.0062 -0.0010
98 -0.0409 -0.0423 -0.0211 -0.0013 -0.0044 -0.0010
99 -0.0398 -0.0406 -0.0191 -0.0005 -0.0038 -0.0001
100 -0.0358 -0.0683 -0.0069 -0.0003 -0.0009 -0.0001


==> data/strong_guide_success_C.dat <==
k C_base C_base_min C_base_max C_ag C_ag_min C_ag_max C_ag2 C_ag2_min C_ag2_max C_new C_new_min C_new_max
0 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867 0.5867
1 0.5712 0.5675 0.5741 0.5698 0.5680 0.5732 0.5704 0.5669 0.5730 0.5703 0.5675 0.5726
2 0.5589 0.5547 0.5632 0.5542 0.5510 0.5567 0.5541 0.5507 0.5579 0.5573 0.5534 0.5618
3 0.5488 0.5436 0.5541 0.5343 0.5292 0.5393 0.5344 0.5289 0.5396 0.5472 0.5412 0.5533
4 0.5441 0.5367 0.5507 0.5094 0.5031 0.5167 0.5250 0.5181 0.5322 0.5495 0.5405 0.5559
5 0.5435 0.5357 0.5519 0.4826 0.4729 0.4930 0.5310 0.5199 0.5380 0.5572 0.5496 0.5672
6 0.5469 0.5375 0.5578 0.4541 0.4450 0.4648 0.5385 0.5270 0.5465 0.5748 0.5650 0.5847
7 0.5540 0.5450 0.5665 0.4392 0.4295 0.4525 0.5459 0.5357 0.5527 0.5955 0.5881 0.6105
8 0.5635 0.5528 0.5781 0.4377 0.4242 0.4524 0.5495 0.5404 0.5632 0.6237 0.6144 0.6430
9 0.5756 0.5619 0.5925 0.4478 0.4294 0.4607 0.5551 0.5350 0.5674 0.6574 0.6445 0.6797
10 0.5887 0.5771 0.6115 0.4561 0.4378 0.4670 0.5528 0.5248 0.5988 0.6932 0.6764 0.7203
11 0.6037 0.5914 0.6307 0.4633 0.4409 0.4786 0.5517 0.5264 0.6418 0.7380 0.7105 0.7634
12 0.6180 0.6064 0.6491 0.4586 0.4359 0.4865 0.5697 0.5484 0.6707 0.7839 0.7495 0.8109
13 0.6387 0.6212 0.6704 0.4562 0.4260 0.4911 0.5976 0.5735 0.6964 0.8310 0.7911 0.8600
14 0.6587 0.6398 0.6950 0.4729 0.4257 0.4962 0.6336 0.6075 0.7183 0.8882 0.8384 0.9099
15 0.6800 0.6578 0.7207 0.4979 0.4436 0.5184 0.6685 0.6332 0.7619 0.9401 0.8875 0.9675
16 0.7028 0.6786 0.7481 0.5292 0.4639 0.5588 0.7130 0.6615 0.8228 0.9978 0.9406 1.0297
17 0.7276 0.6990 0.7758 0.5482 0.4872 0.5944 0.7562 0.6965 0.8685 1.0676 0.9946 1.0942
18 0.7550 0.7200 0.8059 0.5775 0.5026 0.6438 0.7914 0.7290 0.9082 1.1349 1.0573 1.1664
19 0.7798 0.7430 0.8385 0.6074 0.5210 0.6901 0.8272 0.7546 0.9595 1.2018 1.1227 1.2411
20 0.8065 0.7668 0.8729 0.6461 0.5514 0.7421 0.8722 0.7893 1.0266 1.2761 1.1900 1.3203
21 0.8303 0.7975 0.9091 0.6765 0.5847 0.8002 0.9202 0.8331 1.0991 1.3478 1.2620 1.4007
22 0.8616 0.8284 0.9487 0.7256 0.6206 0.8637 0.9760 0.8917 1.1745 1.4207 1.3375 1.4786
23 0.8915 0.8625 0.9939 0.7818 0.6599 0.9178 1.0383 0.9387 1.2626 1.4986 1.4167 1.5549
24 0.9278 0.8946 1.0415 0.8411 0.7036 0.9966 1.1104 0.9757 1.3460 1.5821 1.4940 1.6314
25 0.9651 0.9273 1.0892 0.9034 0.7655 1.0552 1.1849 1.0297 1.4275 1.6636 1.5701 1.7077
26 1.0061 0.9592 1.1352 0.9759 0.8193 1.1285 1.2691 1.0840 1.5123 1.7388 1.6467 1.7881
27 1.0524 0.9954 1.1834 1.0565 0.8922 1.2146 1.3705 1.1362 1.6050 1.8079 1.7237 1.8634
28 1.1027 1.0319 1.2312 1.1394 0.9632 1.2983 1.4795 1.2017 1.7069 1.8724 1.7986 1.9277
29 1.1546 1.0698 1.2836 1.2050 1.0218 1.3862 1.5935 1.2827 1.8340 1.9291 1.8657 1.9804
30 1.2035 1.1077 1.3381 1.2751 1.0775 1.4922 1.7019 1.3715 1.9243 1.9760 1.9188 2.0214
31 1.2556 1.1468 1.3921 1.3614 1.1287 1.6301 1.7942 1.4638 2.0201 2.0100 1.9636 2.0518
32 1.3112 1.1863 1.4453 1.4611 1.1813 1.7914 1.8781 1.5567 2.1175 2.0385 2.0012 2.0795
33 1.3635 1.2264 1.4985 1.5527 1.2632 1.8535 1.9598 1.6510 2.2072 2.0675 2.0312 2.1059
34 1.4182 1.2692 1.5556 1.6750 1.3497 1.9375 2.0432 1.7579 2.2926 2.0855 2.0494 2.1312
35 1.4721 1.3177 1.6141 1.7947 1.4439 2.0277 2.1212 1.8366 2.3636 2.0988 2.0718 2.1449
36 1.5290 1.3690 1.6746 1.8980 1.5491 2.1225 2.2076 1.9167 2.4151 2.1161 2.0864 2.1503
37 1.5943 1.4208 1.7383 1.9865 1.6593 2.2103 2.2815 2.0020 2.4518 2.1213 2.0856 2.1600
38 1.6541 1.4741 1.8012 2.0783 1.7593 2.2959 2.3363 2.0895 2.5128 2.1258 2.0844 2.1610
39 1.7160 1.5301 1.8615 2.1684 1.8798 2.3848 2.3922 2.1759 2.5804 2.1171 2.0827 2.1692
40 1.7793 1.5926 1.9214 2.2604 1.9696 2.4691 2.4546 2.2617 2.6295 2.1152 2.0754 2.1735
41 1.8426 1.6526 1.9806 2.3672 2.0522 2.5577 2.5036 2.3044 2.6326 2.1094 2.0636 2.1715
42 1.9091 1.7104 2.0341 2.4450 2.1412 2.6441 2.5384 2.2811 2.6673 2.1078 2.0525 2.1737
43 1.9693 1.7721 2.0729 2.4851 2.2226 2.7311 2.5623 2.3144 2.6930 2.0965 2.0430 2.1712
44 2.0208 1.8346 2.1126 2.5608 2.2859 2.7904 2.5814 2.2813 2.7211 2.0869 2.0320 2.1646
45 2.0797 1.8967 2.1526 2.6303 2.3507 2.8205 2.6002 2.2518 2.7490 2.0811 2.0235 2.1578
46 2.1271 1.9578 2.1870 2.6819 2.3874 2.8276 2.6038 2.2239 2.7686 2.0785 2.0191 2.1548
47 2.1617 2.0200 2.2142 2.7585 2.4369 2.9119 2.5887 2.1850 2.7607 2.0738 2.0152 2.1526
48 2.1847 2.0784 2.2332 2.7608 2.4828 2.9657 2.5573 2.1458 2.7409 2.0716 2.0128 2.1483
49 2.2057 2.1209 2.2559 2.7382 2.5154 3.0286 2.5163 2.1141 2.7414 2.0713 2.0118 2.1406
50 2.2154 2.1155 2.2723 2.7274 2.5191 3.0327 2.4599 2.0859 2.7325 2.0734 2.0131 2.1322
51 2.2241 2.1463 2.2794 2.7435 2.5128 3.0419 2.4093 2.0718 2.7070 2.0749 2.0164 2.1325
52 2.2164 2.1654 2.2874 2.7193 2.5026 3.0893 2.3554 2.0588 2.6625 2.0744 2.0196 2.1329
53 2.2222 2.1540 2.2868 2.6894 2.4793 3.1608 2.2982 2.0491 2.6077 2.0756 2.0237 2.1326
54 2.2156 2.1401 2.2865 2.6647 2.4399 3.1997 2.2409 2.0498 2.5451 2.0783 2.0278 2.1332
55 2.2211 2.1271 2.2800 2.6439 2.4039 3.2584 2.1819 2.0480 2.4783 2.0789 2.0312 2.1356
56 2.2117 2.1138 2.2722 2.6372 2.3765 3.3055 2.1327 2.0204 2.4074 2.0761 2.0356 2.1379
57 2.1948 2.0996 2.2568 2.6115 2.3517 3.3476 2.0985 2.0074 2.3816 2.0819 2.0385 2.1414
58 2.1740 2.0858 2.2390 2.5482 2.3273 3.4130 2.1062 2.0032 2.3662 2.0892 2.0430 2.1398
59 2.1531 2.0740 2.2225 2.4896 2.2890 3.4315 2.0925 2.0011 2.3201 2.0950 2.0488 2.1363
60 2.1420 2.0639 2.2078 2.4532 2.2558 3.4126 2.0841 1.9936 2.2631 2.1006 2.0528 2.1317
61 2.1311 2.0566 2.1984 2.4435 2.2255 3.4495 2.0755 1.9822 2.2082 2.1024 2.0563 2.1314
62 2.1203 2.0532 2.1855 2.4430 2.1962 3.5116 2.0830 1.9785 2.1927 2.1001 2.0603 2.1321
63 2.1123 2.0498 2.1759 2.3995 2.1872 3.5735 2.0852 1.9800 2.1828 2.0954 2.0628 2.1338
64 2.1066 2.0496 2.1686 2.3854 2.1722 3.6340 2.0811 1.9834 2.1746 2.0987 2.0677 2.1356
65 2.1017 2.0495 2.1610 2.3866 2.1531 3.6977 2.0643 1.9810 2.1600 2.1031 2.0682 2.1368
66 2.1029 2.0487 2.1464 2.3849 2.1464 3.7437 2.0604 1.9704 2.1647 2.1074 2.0666 2.1362
67 2.1040 2.0488 2.1410 2.3525 2.1231 3.7780 2.0652 1.9812 2.1591 2.1067 2.0669 2.1390
68 2.0969 2.0496 2.1403 2.3184 2.1149 3.7983 2.0544 1.9920 2.1427 2.1066 2.0665 2.1392
69 2.1008 2.0523 2.1359 2.2814 2.1095 3.8083 2.0513 1.9881 2.1486 2.1032 2.0651 2.1351
70 2.0954 2.0543 2.1404 2.2611 2.1063 3.8196 2.0610 1.9898 2.1655 2.1019 2.0627 2.1347
71 2.1002 2.0564 2.1456 2.2515 2.1060 3.8181 2.0645 1.9925 2.1813 2.0985 2.0615 2.1378
72 2.1055 2.0621 2.1497 2.2586 2.1020 3.7969 2.0725 1.9947 2.1820 2.1027 2.0577 2.1380
73 2.1087 2.0692 2.1536 2.2650 2.1016 3.7341 2.0804 1.9992 2.1750 2.1031 2.0556 2.1384
74 2.1137 2.0736 2.1598 2.2289 2.1038 3.6736 2.0775 2.0142 2.1676 2.1015 2.0555 2.1368
75 2.1193 2.0778 2.1662 2.2331 2.1099 3.7175 2.0776 2.0127 2.1836 2.0997 2.0572 2.1337
76 2.1234 2.0818 2.1713 2.2396 2.1083 3.7340 2.0781 2.0149 2.1929 2.0969 2.0583 2.1321
77 2.1264 2.0882 2.1764 2.2087 2.1045 3.7430 2.0878 2.0102 2.2010 2.0931 2.0587 2.1285
78 2.1269 2.0942 2.1822 2.1792 2.0961 3.7343 2.0928 2.0035 2.2067 2.0925 2.0576 2.1274
79 2.1274 2.0967 2.1874 2.1763 2.0880 3.7098 2.0896 2.0098 2.2014 2.0912 2.0556 2.1277
80 2.1295 2.0979 2.1913 2.1820 2.0848 3.6915 2.0863 2.0075 2.2003 2.0887 2.0538 2.1280
81 2.1346 2.0994 2.1922 2.1875 2.0836 3.6074 2.0845 2.0002 2.1943 2.0910 2.0507 2.1269
82 2.1384 2.1014 2.1903 2.1810 2.0799 3.5938 2.0842 2.0054 2.1821 2.0929 2.0473 2.1267
83 2.1421 2.1007 2.1877 2.1789 2.0787 3.5644 2.0837 2.0071 2.1694 2.0949 2.0479 2.1268
84 2.1432 2.0962 2.1864 2.1802 2.0780 3.5225 2.0813 2.0033 2.1637 2.0937 2.0497 2.1256
85 2.1440 2.0981 2.1864 2.1796 2.0771 3.4881 2.0773 1.9974 2.1608 2.0916 2.0519 2.1238
86 2.1462 2.0994 2.1857 2.1729 2.0698 3.4555 2.0731 1.9920 2.1579 2.0956 2.0532 2.1223
87 2.1448 2.0974 2.1857 2.1607 2.0655 3.4207 2.0698 1.9892 2.1595 2.0970 2.0542 2.1213
88 2.1445 2.0937 2.1862 2.1592 2.0646 3.3843 2.0643 1.9867 2.1635 2.0974 2.0553 2.1205
89 2.1445 2.0925 2.1851 2.1581 2.0610 3.3453 2.0581 1.9850 2.1665 2.0998 2.0547 2.1193
90 2.1421 2.0917 2.1822 2.1527 2.0552 3.2955 2.0560 1.9836 2.1615 2.0982 2.0537 2.1185
91 2.1380 2.0895 2.1771 2.1490 2.0506 3.2472 2.0526 1.9855 2.1570 2.0959 2.0521 2.1175
92 2.1332 2.0886 2.1722 2.1456 2.0514 3.2106 2.0496 1.9867 2.1532 2.0924 2.0518 2.1176
93 2.1294 2.0889 2.1681 2.1474 2.0511 3.1789 2.0494 1.9865 2.1497 2.0900 2.0512 2.1198
94 2.1240 2.0881 2.1645 2.1466 2.0487 3.1456 2.0500 1.9828 2.1477 2.0870 2.0497 2.1216
95 2.1176 2.0857 2.1602 2.1449 2.0476 3.1130 2.0513 1.9779 2.1429 2.0886 2.0508 2.1226
96 2.1141 2.0858 2.1561 2.1418 2.0447 3.0798 2.0496 1.9737 2.1448 2.0848 2.0476 2.1227
97 2.1145 2.0898 2.1543 2.1436 2.0430 3.0472 2.0485 1.9715 2.1418 2.0784 2.0449 2.1225
98 2.1142 2.0902 2.1530 2.1421 2.0444 3.0154 2.0481 1.9684 2.1394 2.0783 2.0425 2.1223
99 2.1155 2.0907 2.1539 2.1411 2.0424 2.9829 2.0484 1.9673 2.1377 2.0749 2.0398 2.1216
100 2.1178 2.0906 2.1547 2.1409 2.0441 2.9482 2.0477 1.9666 2.1358 2.0732 2.0386 2.1217


==> data/strong_guide_success_rho.dat <==
k rho_base rho_base_min rho_base_max rho_ag rho_ag_min rho_ag_max rho_ag2 rho_ag2_min rho_ag2_max rho_new rho_new_min rho_new_max
0 -0.2825 -0.2825 -0.2825 -0.4946 -0.4946 -0.4946 -0.4666 -0.4666 -0.4666 -0.2956 -0.2956 -0.2956
1 -0.2800 -0.2835 -0.2762 -0.4949 -0.4950 -0.4949 -0.4680 -0.4682 -0.4678 -0.2987 -0.3011 -0.2970
2 -0.2736 -0.2770 -0.2675 -0.4953 -0.4954 -0.4952 -0.4691 -0.4696 -0.4688 -0.3000 -0.3030 -0.2978
3 -0.2657 -0.2696 -0.2612 -0.4958 -0.4959 -0.4957 -0.4705 -0.4711 -0.4701 -0.2985 -0.3008 -0.2961
4 -0.2611 -0.2643 -0.2582 -0.4963 -0.4965 -0.4961 -0.4705 -0.4714 -0.4696 -0.2930 -0.2962 -0.2909
5 -0.2581 -0.2613 -0.2549 -0.4969 -0.4971 -0.4966 -0.4683 -0.4698 -0.4669 -0.2867 -0.2904 -0.2839
6 -0.2556 -0.2590 -0.2517 -0.4974 -0.4977 -0.4971 -0.4644 -0.4663 -0.4623 -0.2793 -0.2839 -0.2764
7 -0.2512 -0.2550 -0.2474 -0.4976 -0.4979 -0.4972 -0.4488 -0.4609 -0.4393 -0.2716 -0.2755 -0.2676
8 -0.2468 -0.2523 -0.2442 -0.4974 -0.4976 -0.4969 -0.4331 -0.4346 -0.4310 -0.2626 -0.2667 -0.2569
9 -0.2435 -0.2489 -0.2383 -0.4969 -0.4972 -0.4964 -0.4318 -0.4332 -0.4238 -0.2524 -0.2566 -0.2461
10 -0.2393 -0.2439 -0.2342 -0.4963 -0.4968 -0.4914 -0.3782 -0.4318 -0.3733 -0.2393 -0.2458 -0.2341
11 -0.2354 -0.2398 -0.2291 -0.4683 -0.4956 -0.4641 -0.3765 -0.4249 -0.3694 -0.2273 -0.2355 -0.2218
12 -0.2315 -0.2370 -0.2247 -0.4625 -0.4724 -0.3837 -0.3717 -0.4183 -0.3642 -0.2164 -0.2245 -0.2093
13 -0.2267 -0.2336 -0.2187 -0.3928 -0.4662 -0.3852 -0.3633 -0.4063 -0.3561 -0.2018 -0.2133 -0.1965
14 -0.2217 -0.2282 -0.2136 -0.3916 -0.4476 -0.3818 -0.3562 -0.3625 -0.3420 -0.1881 -0.2017 -0.1837
15 -0.2176 -0.2233 -0.2067 -0.3847 -0.4454 -0.3742 -0.3474 -0.3566 -0.3337 -0.1753 -0.1893 -0.1704
16 -0.2123 -0.2187 -0.2014 -0.3764 -0.4416 -0.3689 -0.3394 -0.3508 -0.3308 -0.1618 -0.1763 -0.1565
17 -0.2068 -0.2137 -0.1945 -0.3715 -0.4382 -0.3638 -0.3324 -0.3435 -0.3223 -0.1487 -0.1630 -0.1423
18 -0.2007 -0.2085 -0.1878 -0.3659 -0.4340 -0.3611 -0.3277 -0.3410 -0.3147 -0.1353 -0.1492 -0.1284
19 -0.1948 -0.2029 -0.1799 -0.3617 -0.4293 -0.3556 -0.3229 -0.3376 -0.3082 -0.1207 -0.1357 -0.1146
20 -0.1876 -0.1964 -0.1721 -0.3579 -0.4244 -0.3472 -0.3171 -0.3281 -0.2997 -0.1064 -0.1221 -0.1006
21 -0.1835 -0.1905 -0.1652 -0.3532 -0.4184 -0.3402 -0.3101 -0.3217 -0.2906 -0.0927 -0.1080 -0.0863
22 -0.1780 -0.1842 -0.1576 -0.3494 -0.4129 -0.3331 -0.3008 -0.3135 -0.2768 -0.0797 -0.0949 -0.0730
23 -0.1722 -0.1779 -0.1494 -0.3413 -0.4087 -0.3275 -0.2925 -0.3069 -0.2688 -0.0664 -0.0814 -0.0601
24 -0.1646 -0.1718 -0.1413 -0.3342 -0.3568 -0.3188 -0.2824 -0.3012 -0.2580 -0.0535 -0.0686 -0.0479
25 -0.1576 -0.1656 -0.1328 -0.3232 -0.3391 -0.3007 -0.2708 -0.2949 -0.2434 -0.0412 -0.0561 -0.0368
26 -0.1490 -0.1593 -0.1239 -0.3161 -0.3327 -0.2961 -0.2594 -0.2871 -0.2301 -0.0302 -0.0443 -0.0266
27 -0.1405 -0.1522 -0.1153 -0.3090 -0.3286 -0.2898 -0.2476 -0.2784 -0.2216 -0.0209 -0.0331 -0.0162
28 -0.1314 -0.1461 -0.1070 -0.3017 -0.3232 -0.2816 -0.2323 -0.2691 -0.2027 -0.0125 -0.0235 -0.0082
29 -0.1232 -0.1401 -0.0979 -0.2931 -0.3163 -0.2716 -0.2185 -0.2586 -0.0937 -0.0063 -0.0152 -0.0030
30 -0.1141 -0.1339 -0.0899 -0.2859 -0.3106 -0.2646 -0.1976 -0.2467 -0.0848 -0.0031 -0.0073 -0.0012
31 -0.1071 -0.1268 -0.0808 -0.2769 -0.3054 -0.2572 -0.0949 -0.2344 -0.0727 -0.0003 -0.0045 0.0062
32 -0.0978 -0.1197 -0.0735 -0.2672 -0.2992 -0.1095 -0.0846 -0.2210 -0.0637 0.0052 -0.0032 0.0125
33 -0.0888 -0.1126 -0.0664 -0.2579 -0.2913 -0.1007 -0.0781 -0.2047 -0.0573 0.0113 -0.0016 0.0167
34 -0.0813 -0.1049 -0.0582 -0.2483 -0.2840 -0.0918 -0.0722 -0.0994 -0.0510 0.0151 0.0011 0.0195
35 -0.0731 -0.0968 -0.0490 -0.1034 -0.2754 -0.0864 -0.0677 -0.0882 -0.0412 0.0176 0.0050 0.0210
36 -0.0628 -0.0882 -0.0397 -0.0966 -0.2667 -0.0809 -0.0628 -0.0747 -0.0011 0.0196 0.0097 0.0221
37 -0.0540 -0.0800 -0.0308 -0.0863 -0.2571 -0.0738 -0.0568 -0.0694 -0.0011 0.0199 0.0131 0.0229
38 -0.0455 -0.0718 -0.0227 -0.0771 -0.2491 -0.0697 -0.0472 -0.0634 -0.0001 0.0204 0.0156 0.0230
39 -0.0362 -0.0634 -0.0148 -0.0732 -0.2422 -0.0649 -0.0271 -0.0585 0.0000 0.0200 0.0175 0.0225
40 -0.0278 -0.0552 -0.0072 -0.0690 -0.2344 -0.0487 -0.0041 -0.0519 0.0000 0.0201 0.0170 0.0224
41 -0.0204 -0.0463 0.0006 -0.0654 -0.2305 -0.0028 -0.0025 -0.0457 0.0000 0.0196 0.0166 0.0225
42 -0.0128 -0.0382 0.0078 -0.0606 -0.2275 -0.0014 -0.0021 -0.0361 0.0000 0.0196 0.0162 0.0229
43 -0.0041 -0.0307 0.0134 -0.0572 -0.2060 0.0112 -0.0015 -0.0062 0.0000 0.0190 0.0155 0.0224
44 0.0030 -0.0224 0.0184 -0.0201 -0.0979 0.0124 -0.0010 -0.0053 0.0000 0.0177 0.0144 0.0226
45 0.0092 -0.0139 0.0215 -0.0034 -0.0941 0.0153 -0.0010 -0.0038 0.0000 0.0172 0.0136 0.0230
46 0.0150 -0.0060 0.0243 -0.0012 -0.0926 0.0154 -0.0010 -0.0032 0.0000 0.0173 0.0132 0.0229
47 0.0201 0.0017 0.0267 0.0071 -0.0900 0.0162 -0.0005 -0.0029 0.0000 0.0167 0.0134 0.0227
48 0.0239 0.0090 0.0277 0.0105 -0.0859 0.0161 0.0000 -0.0024 0.0000 0.0168 0.0136 0.0223
49 0.0262 0.0156 0.0290 0.0102 -0.0810 0.0159 0.0000 -0.0032 0.0000 0.0168 0.0136 0.0218
50 0.0275 0.0208 0.0298 0.0098 -0.0753 0.0168 0.0000 -0.0042 0.0000 0.0174 0.0136 0.0216
51 0.0284 0.0230 0.0311 0.0098 -0.0729 0.0183 0.0000 -0.0065 0.0000 0.0180 0.0141 0.0220
52 0.0279 0.0237 0.0318 0.0097 -0.0645 0.0179 0.0000 -0.0058 0.0000 0.0183 0.0153 0.0211
53 0.0278 0.0243 0.0319 0.0091 -0.0623 0.0174 0.0000 -0.0055 0.0000 0.0183 0.0158 0.0216
54 0.0276 0.0231 0.0318 0.0091 -0.0596 0.0176 -0.0005 -0.0064 0.0000 0.0185 0.0164 0.0225
55 0.0268 0.0219 0.0325 0.0076 -0.0581 0.0169 -0.0010 -0.0077 0.0000 0.0193 0.0169 0.0233
56 0.0256 0.0207 0.0320 0.0071 -0.0567 0.0168 -0.0020 -0.0071 0.0000 0.0202 0.0176 0.0235
57 0.0250 0.0199 0.0308 0.0073 -0.0552 0.0167 -0.0020 -0.0138 0.0000 0.0210 0.0185 0.0243
58 0.0237 0.0191 0.0299 0.0067 -0.0530 0.0166 -0.0028 -0.0154 0.0000 0.0217 0.0188 0.0251
59 0.0225 0.0181 0.0275 0.0059 -0.0501 0.0163 -0.0030 -0.0200 0.0000 0.0227 0.0193 0.0253
60 0.0203 0.0177 0.0254 0.0053 -0.0479 0.0154 -0.0030 -0.0231 0.0000 0.0231 0.0197 0.0252
61 0.0198 0.0169 0.0239 0.0046 -0.0458 0.0143 -0.0030 -0.0257 0.0000 0.0238 0.0206 0.0259
62 0.0189 0.0161 0.0229 0.0041 -0.0438 0.0137 -0.0034 -0.0270 0.0000 0.0239 0.0214 0.0267
63 0.0188 0.0154 0.0215 0.0049 -0.0423 0.0130 -0.0033 -0.0265 0.0000 0.0244 0.0218 0.0273
64 0.0185 0.0158 0.0204 0.0049 -0.0395 0.0126 -0.0032 -0.0257 0.0000 0.0249 0.0229 0.0275
65 0.0181 0.0157 0.0204 0.0037 -0.0380 0.0104 -0.0050 -0.0261 0.0000 0.0251 0.0233 0.0280
66 0.0176 0.0161 0.0201 0.0034 -0.0386 0.0101 -0.0047 -0.0244 0.0000 0.0255 0.0234 0.0280
67 0.0184 0.0159 0.0206 0.0035 -0.0039 0.0099 -0.0052 -0.0227 0.0000 0.0256 0.0239 0.0277
68 0.0182 0.0154 0.0217 0.0036 -0.0028 0.0098 -0.0030 -0.0195 0.0000 0.0257 0.0248 0.0275
69 0.0186 0.0155 0.0223 0.0037 -0.0021 0.0095 -0.0024 -0.0165 0.0000 0.0262 0.0249 0.0275
70 0.0196 0.0158 0.0223 0.0041 -0.0042 0.0093 -0.0024 -0.0145 0.0000 0.0262 0.0248 0.0276
71 0.0202 0.0163 0.0233 0.0040 -0.0039 0.0106 -0.0019 -0.0128 0.0000 0.0262 0.0248 0.0279
72 0.0211 0.0164 0.0235 0.0039 -0.0029 0.0118 -0.0010 -0.0097 0.0000 0.0260 0.0251 0.0282
73 0.0222 0.0169 0.0243 0.0042 -0.0023 0.0136 -0.0006 -0.0058 0.0000 0.0258 0.0251 0.0281
74 0.0233 0.0175 0.0253 0.0041 -0.0030 0.0161 0.0000 -0.0031 0.0000 0.0258 0.0251 0.0280
75 0.0241 0.0176 0.0261 0.0039 -0.0023 0.0172 0.0000 -0.0020 0.0000 0.0261 0.0252 0.0281
76 0.0247 0.0182 0.0267 0.0036 -0.0028 0.0165 0.0000 -0.0019 0.0000 0.0263 0.0253 0.0280
77 0.0250 0.0195 0.0273 0.0035 -0.0027 0.0161 0.0000 -0.0010 0.0000 0.0265 0.0253 0.0279
78 0.0248 0.0203 0.0279 0.0035 -0.0035 0.0151 0.0000 -0.0010 0.0000 0.0264 0.0252 0.0277
79 0.0262 0.0212 0.0287 0.0036 -0.0032 0.0142 0.0000 -0.0007 0.0000 0.0266 0.0252 0.0276
80 0.0265 0.0221 0.0291 0.0034 -0.0015 0.0139 0.0000 -0.0006 0.0000 0.0266 0.0255 0.0278
81 0.0264 0.0227 0.0297 0.0034 0.0019 0.0146 0.0000 0.0000 0.0000 0.0267 0.0255 0.0280
82 0.0268 0.0235 0.0299 0.0035 0.0020 0.0157 0.0000 0.0000 0.0000 0.0268 0.0254 0.0282
83 0.0275 0.0247 0.0303 0.0036 0.0021 0.0177 0.0000 0.0000 0.0000 0.0271 0.0252 0.0284
84 0.0280 0.0259 0.0308 0.0036 0.0023 0.0185 0.0000 0.0000 0.0000 0.0274 0.0255 0.0287
85 0.0279 0.0260 0.0307 0.0035 0.0023 0.0181 0.0000 0.0000 0.0000 0.0278 0.0256 0.0290
86 0.0278 0.0267 0.0305 0.0034 0.0023 0.0179 0.0000 -0.0006 0.0000 0.0280 0.0257 0.0294
87 0.0275 0.0263 0.0309 0.0034 0.0024 0.0178 0.0000 -0.0005 0.0000 0.0286 0.0261 0.0298
88 0.0277 0.0262 0.0306 0.0034 0.0024 0.0179 0.0000 -0.0005 0.0000 0.0287 0.0265 0.0299
89 0.0275 0.0261 0.0302 0.0036 0.0023 0.0177 0.0000 -0.0005 0.0000 0.0288 0.0268 0.0301
90 0.0276 0.0261 0.0300 0.0038 0.0023 0.0178 0.0000 0.0000 0.0000 0.0289 0.0268 0.0304
91 0.0275 0.0259 0.0297 0.0038 0.0022 0.0176 0.0000 -0.0005 0.0000 0.0287 0.0269 0.0305
92 0.0272 0.0255 0.0298 0.0037 0.0022 0.0167 0.0000 0.0000 0.0000 0.0289 0.0270 0.0303
93 0.0271 0.0255 0.0295 0.0036 0.0023 0.0156 0.0000 0.0000 0.0000 0.0289 0.0271 0.0303
94 0.0270 0.0253 0.0293 0.0037 0.0024 0.0147 0.0000 0.0000 0.0000 0.0289 0.0272 0.0304
95 0.0271 0.0256 0.0295 0.0038 0.0013 0.0140 0.0000 0.0000 0.0000 0.0287 0.0269 0.0301
96 0.0271 0.0256 0.0294 0.0039 0.0014 0.0135 0.0000 0.0000 0.0000 0.0286 0.0268 0.0302
97 0.0271 0.0254 0.0295 0.0039 0.0027 0.0130 0.0000 0.0000 0.0000 0.0286 0.0268 0.0303
98 0.0271 0.0257 0.0295 0.0041 0.0027 0.0124 0.0000 0.0000 0.0000 0.0286 0.0267 0.0303
99 0.0270 0.0259 0.0291 0.0040 0.0027 0.0118 0.0000 0.0000 0.0000 0.0284 0.0267 0.0303
100 0.0272 0.0259 0.0295 0.0041 0.0027 0.0111 0.0000 0.0000 0.0000 0.0284 0.0267 0.0305


==> data/weak_guide_fail_C.dat <==
k C_ag C_ag_min C_ag_max C_ag2 C_ag2_min C_ag2_max
0 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122
1 0.0097 0.0091 0.0102 0.0095 0.0091 0.0101
2 0.0073 0.0068 0.0079 0.0073 0.0068 0.0079
3 0.0050 0.0044 0.0057 0.0050 0.0045 0.0055
4 0.0030 0.0025 0.0039 0.0042 0.0034 0.0049
5 0.0016 0.0012 0.0023 0.0053 0.0041 0.0065
6 0.0013 0.0010 0.0018 0.0084 0.0061 0.0100
7 0.0019 0.0014 0.0029 0.0130 0.0098 0.0159
8 0.0035 0.0027 0.0055 0.0201 0.0161 0.0247
9 0.0065 0.0052 0.0101 0.0300 0.0248 0.0369
10 0.0116 0.0098 0.0176 0.0422 0.0355 0.0507
11 0.0192 0.0168 0.0281 0.0557 0.0494 0.0656
12 0.0301 0.0277 0.0409 0.0699 0.0618 0.0787
13 0.0444 0.0425 0.0554 0.0816 0.0723 0.0921
14 0.0617 0.0571 0.0703 0.0889 0.0813 0.1026
15 0.0770 0.0708 0.0876 0.0965 0.0863 0.1138
16 0.0886 0.0796 0.1129 0.1057 0.0942 0.1284
17 0.0971 0.0858 0.1357 0.1197 0.1084 0.1446
18 0.1072 0.0927 0.1573 0.1356 0.1206 0.1629
19 0.1185 0.1020 0.1787 0.1544 0.1357 0.1861
20 0.1338 0.1153 0.2043 0.1814 0.1542 0.2146
21 0.1528 0.1315 0.2358 0.2128 0.1761 0.2558
22 0.1749 0.1518 0.2711 0.2514 0.2039 0.3043
23 0.2005 0.1760 0.3116 0.2938 0.2375 0.3598
24 0.2339 0.1998 0.3610 0.3439 0.2779 0.4158
25 0.2717 0.2260 0.4174 0.4003 0.3262 0.4740
26 0.3152 0.2539 0.4746 0.4484 0.3842 0.5384
27 0.3652 0.2883 0.5270 0.5128 0.4506 0.6016
28 0.4221 0.3354 0.5729 0.5924 0.5238 0.6814
29 0.4868 0.3876 0.6260 0.6784 0.5938 0.8038
30 0.5582 0.4392 0.6812 0.7548 0.6408 0.9074
31 0.6353 0.4988 0.7361 0.8296 0.7063 0.9904
32 0.7107 0.5667 0.8044 0.9185 0.7629 1.1507
33 0.7757 0.6427 0.8726 1.0115 0.8330 1.2620
34 0.8407 0.7181 0.9495 1.0985 0.8981 1.3760
35 0.9006 0.7955 1.0366 1.2010 0.9680 1.5219
36 0.9655 0.8662 1.1255 1.3140 1.0556 1.6588
37 1.0307 0.9443 1.2245 1.4451 1.1563 1.8328
38 1.1130 0.9896 1.3178 1.5821 1.2432 1.9645
39 1.2032 1.0270 1.4018 1.7916 1.3483 2.0902
40 1.2771 1.0959 1.4978 1.9771 1.4473 2.3028
41 1.4034 1.1567 1.6228 2.1154 1.5399 2.5154
42 1.5277 1.2333 1.7659 2.2781 1.6280 2.6727
43 1.6781 1.2687 1.9188 2.3891 1.7130 2.8024
44 1.8035 1.2835 2.0851 2.4994 1.7888 2.9128
45 1.9169 1.3342 2.2516 2.5662 1.8680 2.9619
46 2.0525 1.3690 2.4057 2.6898 1.9668 3.1551
47 2.1887 1.4093 2.5149 2.7847 2.0434 3.2359
48 2.2902 1.3948 2.6707 2.9642 2.1735 3.3496
49 2.3649 1.3742 2.7985 3.0597 2.2849 3.5082
50 2.4328 1.3921 2.8912 3.0797 2.3880 3.5169
51 2.5303 1.4697 3.0037 3.1500 2.5124 3.5377
52 2.6886 1.5604 3.1380 3.2180 2.6343 3.6492
53 2.8333 1.5840 3.2576 3.2815 2.7702 3.7190
54 2.9363 1.6257 3.3627 3.3469 2.8947 3.7163
55 3.0287 1.6865 3.4819 3.4308 2.9753 3.8157
56 3.0925 1.7422 3.5583 3.5017 3.1082 3.9018
57 3.1752 1.8214 3.6338 3.5727 3.2129 3.9757
58 3.2727 1.9184 3.7058 3.6019 3.2919 4.0373
59 3.3629 2.0021 3.7683 3.6381 3.3014 4.0903
60 3.4014 2.0845 3.8204 3.6178 3.3018 4.1414
61 3.4365 2.1657 3.8489 3.6717 3.3007 4.1476
62 3.5140 2.2451 3.8723 3.7496 3.3088 4.1697
63 3.6024 2.3273 3.9238 3.7594 3.3155 4.1752
64 3.6946 2.4316 3.9970 3.7823 3.3219 4.2270
65 3.7825 2.6038 4.0291 3.8349 3.4579 4.2850
66 3.7987 2.7768 4.0900 3.8533 3.4182 4.3014
67 3.7590 2.9022 4.1549 3.8169 3.3784 4.3474
68 3.7622 2.9315 4.2117 3.8805 3.3489 4.3800
69 3.7937 2.9565 4.2721 3.8593 3.3191 4.3302
70 3.8387 2.9742 4.3724 3.8225 3.2871 4.2588
71 3.8677 3.0004 4.4476 3.8404 3.3026 4.2248
72 3.9020 2.9829 4.5021 3.8373 3.2984 4.2121
73 3.9438 2.9861 4.5417 3.7966 3.2812 4.1936
74 3.9681 2.9896 4.5492 3.7790 3.2478 4.1834
75 3.9775 3.0400 4.5336 3.7852 3.2324 4.1142
76 3.9771 3.1041 4.5471 3.7840 3.2185 4.1120
77 3.9743 3.0548 4.5579 3.7838 3.2044 4.1986
78 3.9880 3.0366 4.5711 3.7892 3.1853 4.2129
79 4.0216 3.0455 4.5819 3.7528 3.1668 4.2349
80 4.0474 3.0539 4.5862 3.7318 3.1727 4.2646
81 4.0491 3.0633 4.5900 3.7410 3.1454 4.2828
82 4.0352 3.0659 4.5925 3.7116 3.1395 4.2781
83 3.9950 3.0685 4.5874 3.6774 3.1253 4.2903
84 3.9976 3.0608 4.5608 3.6771 3.1111 4.3009
85 4.0095 3.0437 4.5443 3.6452 3.1002 4.3101
86 4.0048 3.0195 4.5219 3.6226 3.0676 4.3250
87 3.9863 2.9901 4.5779 3.5822 3.0175 4.3454
88 3.9516 2.9613 4.6251 3.5565 2.9580 4.3679
89 3.9263 2.9435 4.6531 3.5520 2.8965 4.3826
90 3.8428 2.8913 4.6788 3.5628 2.8799 4.3870
91 3.7877 2.8635 4.7054 3.5742 2.8665 4.3977
92 3.7680 2.8468 4.7167 3.5754 2.8592 4.4058
93 3.7566 2.8224 4.7302 3.5333 2.8032 4.4160
94 3.7494 2.7953 4.7476 3.4988 2.7828 4.3921
95 3.7393 2.7659 4.7629 3.5054 2.7701 4.3316
96 3.7270 2.7346 4.7651 3.5215 2.7592 4.2669
97 3.7127 2.7144 4.7541 3.5199 2.7483 4.2171
98 3.6968 2.7021 4.7444 3.5077 2.7362 4.1643
99 3.6798 2.6941 4.7404 3.4941 2.7271 4.1140
100 3.6592 2.6877 4.7347 3.4784 2.7228 4.0924


==> data/weak_guide_fail_rho.dat <==
k rho_ag rho_ag_min rho_ag_max rho_ag2 rho_ag2_min rho_ag2_max
0 -0.5069 -0.5069 -0.5069 -0.5064 -0.5064 -0.5064
1 -0.5069 -0.5069 -0.5069 -0.5065 -0.5066 -0.5065
2 -0.5070 -0.5070 -0.5069 -0.5067 -0.5067 -0.5066
3 -0.5070 -0.5070 -0.5070 -0.5068 -0.5068 -0.5068
4 -0.5070 -0.5071 -0.5070 -0.5068 -0.5069 -0.5067
5 -0.5071 -0.5071 -0.5071 -0.5066 -0.5067 -0.5064
6 -0.5071 -0.5071 -0.5071 -0.5061 -0.5064 -0.5058
7 -0.5070 -0.5071 -0.5070 -0.5053 -0.5058 -0.5047
8 -0.5070 -0.5070 -0.5068 -0.5039 -0.5047 -0.5029
9 -0.5068 -0.5069 -0.5066 -0.5017 -0.5030 -0.5001
10 -0.5065 -0.5066 -0.5061 -0.4982 -0.5004 -0.4942
11 -0.5060 -0.5062 -0.5055 -0.4881 -0.4962 -0.4848
12 -0.5054 -0.5056 -0.5046 -0.4831 -0.4860 -0.4733
13 -0.5045 -0.5048 -0.4912 -0.4783 -0.4816 -0.4671
14 -0.5030 -0.5039 -0.4848 -0.4762 -0.4803 -0.4661
15 -0.4847 -0.5025 -0.4789 -0.4725 -0.4773 -0.4623
16 -0.4821 -0.4900 -0.4770 -0.4677 -0.4731 -0.4563
17 -0.4778 -0.4828 -0.4687 -0.4628 -0.4686 -0.4500
18 -0.4732 -0.4778 -0.4606 -0.4570 -0.4628 -0.4443
19 -0.4676 -0.4734 -0.4580 -0.4504 -0.4568 -0.4376
20 -0.4617 -0.4699 -0.4548 -0.4428 -0.4510 -0.4307
21 -0.4570 -0.4650 -0.4496 -0.4355 -0.4444 -0.4228
22 -0.4521 -0.4606 -0.4434 -0.4265 -0.4375 -0.4136
23 -0.4470 -0.4555 -0.4358 -0.4165 -0.4299 -0.4030
24 -0.4412 -0.4497 -0.4276 -0.4062 -0.4181 -0.3882
25 -0.4341 -0.4431 -0.4213 -0.3952 -0.4083 -0.3696
26 -0.4270 -0.4362 -0.4044 -0.3824 -0.3978 -0.3490
27 -0.4190 -0.4288 -0.3724 -0.3676 -0.3851 -0.3312
28 -0.4106 -0.4210 -0.3297 -0.3534 -0.3708 -0.3030
29 -0.4006 -0.4135 -0.3177 -0.3155 -0.3585 -0.2875
30 -0.3887 -0.4055 -0.3047 -0.2929 -0.3384 -0.2631
31 -0.3525 -0.3960 -0.2979 -0.2770 -0.3253 -0.2452
32 -0.3193 -0.3868 -0.2939 -0.2642 -0.3086 -0.2334
33 -0.3066 -0.3646 -0.2832 -0.2520 -0.2995 -0.2235
34 -0.2977 -0.3343 -0.2765 -0.2418 -0.2928 -0.2121
35 -0.2822 -0.3061 -0.2614 -0.2326 -0.2874 -0.2023
36 -0.2724 -0.3002 -0.2453 -0.2217 -0.2821 -0.1924
37 -0.2633 -0.2944 -0.2348 -0.2103 -0.2775 -0.1784
38 -0.2566 -0.2919 -0.2230 -0.1965 -0.2708 -0.1470
39 -0.2480 -0.2890 -0.2114 -0.1838 -0.2640 -0.1007
40 -0.2395 -0.2849 -0.2025 -0.1675 -0.2566 -0.0903
41 -0.2314 -0.2817 -0.1697 -0.1212 -0.2481 -0.0846
42 -0.2246 -0.2784 -0.1224 -0.1096 -0.2390 -0.0753
43 -0.2170 -0.2745 -0.1121 -0.1049 -0.2270 -0.0648
44 -0.2081 -0.2708 -0.1029 -0.0993 -0.2121 -0.0555
45 -0.1864 -0.2667 -0.0895 -0.0923 -0.1977 -0.0442
46 -0.1485 -0.2625 -0.0795 -0.0842 -0.1828 -0.0389
47 -0.1344 -0.2587 -0.0724 -0.0741 -0.1661 -0.0375
48 -0.1269 -0.2526 -0.0619 -0.0676 -0.1245 -0.0388
49 -0.1208 -0.2480 -0.0526 -0.0638 -0.1063 -0.0347
50 -0.1133 -0.2434 -0.0474 -0.0587 -0.1047 -0.0306
51 -0.0998 -0.2374 -0.0434 -0.0584 -0.1015 -0.0285
52 -0.0951 -0.2324 -0.0405 -0.0631 -0.0942 -0.0248
53 -0.0902 -0.2257 -0.0385 -0.0554 -0.0889 -0.0241
54 -0.0897 -0.2196 -0.0319 -0.0512 -0.0828 -0.0228
55 -0.0887 -0.2118 -0.0281 -0.0475 -0.0768 -0.0217
56 -0.0847 -0.2046 -0.0275 -0.0443 -0.0705 -0.0213
57 -0.0815 -0.1891 -0.0260 -0.0422 -0.0684 -0.0211
58 -0.0762 -0.1810 -0.0247 -0.0401 -0.1071 -0.0200
59 -0.0739 -0.1540 -0.0247 -0.0381 -0.1093 -0.0199
60 -0.0716 -0.1329 -0.0234 -0.0363 -0.1036 -0.0196
61 -0.0661 -0.1258 -0.0230 -0.0359 -0.0950 -0.0187
62 -0.0626 -0.1165 -0.0230 -0.0357 -0.0855 -0.0186
63 -0.0591 -0.1070 -0.0229 -0.0343 -0.0631 -0.0182
64 -0.0563 -0.0984 -0.0218 -0.0341 -0.0621 -0.0181
65 -0.0553 -0.0947 -0.0217 -0.0313 -0.0606 -0.0182
66 -0.0549 -0.0977 -0.0216 -0.0286 -0.0590 -0.0144
67 -0.0531 -0.0946 -0.0215 -0.0249 -0.0573 -0.0139
68 -0.0520 -0.0882 -0.0210 -0.0254 -0.0568 -0.0134
69 -0.0402 -0.0729 -0.0118 -0.0242 -0.0554 -0.0131
70 -0.0393 -0.0723 -0.0112 -0.0240 -0.0550 -0.0130
71 -0.0392 -0.0711 -0.0106 -0.0230 -0.0537 -0.0129
72 -0.0367 -0.0593 -0.0100 -0.0228 -0.0504 -0.0119
73 -0.0367 -0.0577 -0.0080 -0.0236 -0.0492 -0.0119
74 -0.0348 -0.0567 -0.0043 -0.0236 -0.0482 -0.0118
75 -0.0349 -0.0550 -0.0050 -0.0236 -0.0475 -0.0116
76 -0.0334 -0.0543 -0.0039 -0.0208 -0.0470 -0.0118
77 -0.0315 -0.0528 -0.0038 -0.0216 -0.0462 -0.0096
78 -0.0306 -0.0516 -0.0037 -0.0215 -0.0451 -0.0105
79 -0.0279 -0.0499 0.0005 -0.0215 -0.0443 -0.0103
80 -0.0271 -0.0486 0.0023 -0.0214 -0.0429 -0.0105
81 -0.0257 -0.0478 0.0023 -0.0224 -0.0423 -0.0105
82 -0.0235 -0.0443 0.0023 -0.0235 -0.0412 -0.0113
83 -0.0227 -0.0427 0.0026 -0.0235 -0.0401 -0.0113
84 -0.0221 -0.0410 0.0034 -0.0246 -0.0390 -0.0112
85 -0.0224 -0.0397 0.0151 -0.0235 -0.0385 -0.0112
86 -0.0222 -0.0387 0.0150 -0.0235 -0.0379 -0.0103
87 -0.0214 -0.0370 0.0148 -0.0236 -0.0372 -0.0103
88 -0.0221 -0.0363 0.0151 -0.0228 -0.0363 -0.0112
89 -0.0203 -0.0354 0.0160 -0.0226 -0.0353 -0.0112
90 -0.0212 -0.0349 0.0169 -0.0221 -0.0345 -0.0105
91 -0.0210 -0.0335 0.0171 -0.0195 -0.0338 -0.0111
92 -0.0227 -0.0362 0.0168 -0.0194 -0.0334 -0.0111
93 -0.0227 -0.0350 0.0163 -0.0181 -0.0325 -0.0038
94 -0.0226 -0.0346 0.0157 -0.0176 -0.0319 -0.0034
95 -0.0225 -0.0341 0.0151 -0.0175 -0.0313 -0.0032
96 -0.0226 -0.0333 0.0034 -0.0174 -0.0304 -0.0033
97 -0.0225 -0.0343 -0.0036 -0.0173 -0.0310 -0.0046
98 -0.0216 -0.0358 -0.0046 -0.0166 -0.0300 -0.0046
99 -0.0225 -0.0355 -0.0088 -0.0165 -0.0290 -0.0062
100 -0.0205 -0.0344 -0.0050 -0.0165 -0.0282 -0.0061


==> data/weak_guide_success_C.dat <==
k C_base C_base_min C_base_max C_ag C_ag_min C_ag_max C_ag2 C_ag2_min C_ag2_max C_new C_new_min C_new_max
0 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122 0.0122
1 0.0119 0.0115 0.0126 0.0095 0.0093 0.0099 0.0099 0.0095 0.0102 0.0104 0.0099 0.0106
2 0.0127 0.0120 0.0135 0.0073 0.0070 0.0077 0.0076 0.0072 0.0079 0.0098 0.0095 0.0107
3 0.0138 0.0132 0.0149 0.0051 0.0045 0.0053 0.0050 0.0048 0.0053 0.0109 0.0102 0.0122
4 0.0153 0.0145 0.0172 0.0029 0.0023 0.0032 0.0039 0.0039 0.0039 0.0130 0.0121 0.0153
5 0.0180 0.0162 0.0198 0.0013 0.0012 0.0018 0.0047 0.0046 0.0048 0.0162 0.0150 0.0196
6 0.0209 0.0182 0.0230 0.0011 0.0008 0.0019 0.0070 0.0066 0.0074 0.0210 0.0182 0.0252
7 0.0238 0.0212 0.0274 0.0024 0.0013 0.0037 0.0116 0.0109 0.0122 0.0266 0.0224 0.0320
8 0.0272 0.0237 0.0322 0.0047 0.0029 0.0070 0.0188 0.0179 0.0197 0.0345 0.0286 0.0403
9 0.0309 0.0269 0.0368 0.0092 0.0065 0.0122 0.0280 0.0265 0.0296 0.0446 0.0367 0.0510
10 0.0360 0.0307 0.0430 0.0165 0.0121 0.0200 0.0384 0.0359 0.0410 0.0572 0.0469 0.0643
11 0.0415 0.0357 0.0500 0.0260 0.0200 0.0309 0.0499 0.0453 0.0545 0.0733 0.0597 0.0801
12 0.0480 0.0417 0.0571 0.0382 0.0309 0.0442 0.0590 0.0517 0.0663 0.0930 0.0750 0.1001
13 0.0554 0.0483 0.0653 0.0521 0.0440 0.0578 0.0661 0.0571 0.0752 0.1159 0.0931 0.1232
14 0.0637 0.0554 0.0750 0.0642 0.0579 0.0697 0.0723 0.0618 0.0829 0.1403 0.1135 0.1511
15 0.0728 0.0632 0.0865 0.0716 0.0693 0.0815 0.0796 0.0675 0.0917 0.1673 0.1384 0.1832
16 0.0820 0.0723 0.0983 0.0813 0.0761 0.0911 0.0917 0.0776 0.1058 0.2039 0.1688 0.2184
17 0.0928 0.0822 0.1137 0.0905 0.0828 0.1020 0.1084 0.0929 0.1239 0.2455 0.2034 0.2602
18 0.1067 0.0930 0.1301 0.1003 0.0931 0.1172 0.1297 0.1135 0.1459 0.2885 0.2433 0.3084
19 0.1206 0.1045 0.1471 0.1176 0.1050 0.1338 0.1561 0.1397 0.1726 0.3393 0.2902 0.3649
20 0.1359 0.1172 0.1669 0.1369 0.1204 0.1541 0.1886 0.1724 0.2048 0.3910 0.3420 0.4253
21 0.1533 0.1319 0.1869 0.1557 0.1396 0.1811 0.2262 0.2093 0.2430 0.4522 0.3987 0.4912
22 0.1712 0.1479 0.2092 0.1763 0.1642 0.2166 0.2724 0.2542 0.2906 0.5190 0.4615 0.5624
23 0.1918 0.1640 0.2353 0.2024 0.1888 0.2579 0.3263 0.3062 0.3464 0.5874 0.5319 0.6457
24 0.2141 0.1825 0.2646 0.2414 0.2155 0.3055 0.3860 0.3635 0.4086 0.6662 0.6062 0.7311
25 0.2378 0.2045 0.2953 0.2814 0.2472 0.3614 0.4494 0.4226 0.4763 0.7549 0.6866 0.8212
26 0.2650 0.2280 0.3274 0.3250 0.2839 0.4255 0.5139 0.4821 0.5458 0.8453 0.7718 0.9150
27 0.2974 0.2503 0.3615 0.3726 0.3269 0.4949 0.5765 0.5391 0.6139 0.9362 0.8595 1.0157
28 0.3310 0.2757 0.3988 0.4240 0.3758 0.5669 0.6395 0.5966 0.6824 1.0362 0.9534 1.1212
29 0.3656 0.3018 0.4401 0.4792 0.4311 0.6327 0.7022 0.6526 0.7518 1.1362 1.0526 1.2302
30 0.4007 0.3306 0.4802 0.5342 0.4914 0.6943 0.7627 0.7066 0.8189 1.2369 1.1579 1.3384
31 0.4362 0.3616 0.5235 0.5887 0.5537 0.7602 0.8248 0.7627 0.8870 1.3499 1.2641 1.4512
32 0.4804 0.3961 0.5695 0.6497 0.6151 0.8252 0.8933 0.8250 0.9616 1.4638 1.3750 1.5696
33 0.5257 0.4349 0.6142 0.7126 0.6780 0.8880 1.0153 0.9362 1.0943 1.5827 1.4844 1.6862
34 0.5698 0.4761 0.6601 0.7779 0.7408 0.9480 1.1342 1.0225 1.2460 1.6982 1.6013 1.8033
35 0.6168 0.5161 0.7106 0.8439 0.7980 1.0051 1.2228 1.0928 1.3529 1.8173 1.7153 1.9192
36 0.6653 0.5589 0.7641 0.9133 0.8551 1.0846 1.3257 1.2080 1.4434 1.9334 1.8214 2.0263
37 0.7170 0.6034 0.8221 0.9820 0.9148 1.1787 1.3869 1.2640 1.5098 2.0441 1.9319 2.1261
38 0.7721 0.6496 0.8820 1.0494 0.9754 1.3000 1.4724 1.3625 1.5824 2.1491 2.0541 2.2226
39 0.8322 0.6970 0.9491 1.1184 1.0413 1.3980 1.5363 1.4348 1.6377 2.2528 2.1651 2.3196
40 0.8970 0.7483 1.0191 1.2039 1.1112 1.4728 1.5984 1.5015 1.6953 2.3461 2.2686 2.4259
41 0.9630 0.8001 1.0923 1.2868 1.1774 1.5310 1.6442 1.5485 1.7399 2.4259 2.3486 2.5117
42 1.0293 0.8524 1.1663 1.3279 1.2425 1.5783 1.6867 1.5878 1.7856 2.4910 2.4188 2.5871
43 1.0963 0.9083 1.2451 1.3671 1.2970 1.6597 1.7246 1.6104 1.8388 2.5702 2.4903 2.6462
44 1.1647 0.9644 1.3219 1.4072 1.3499 1.7253 1.7630 1.6281 1.8979 2.6053 2.5177 2.6975
45 1.2374 1.0210 1.3966 1.4888 1.4000 1.7878 1.8129 1.6544 1.9713 2.6216 2.5299 2.7260
46 1.3113 1.0790 1.4751 1.5771 1.4487 1.8557 1.8732 1.6920 2.0543 2.6335 2.5299 2.7557
47 1.3894 1.1384 1.5627 1.6705 1.4688 1.9451 1.9216 1.7281 2.1150 2.6348 2.5248 2.7594
48 1.4709 1.2053 1.6515 1.7588 1.4800 2.0465 1.9660 1.7565 2.1755 2.6276 2.5106 2.7568
49 1.5543 1.2768 1.7423 1.8429 1.5050 2.0956 2.1004 1.7902 2.4105 2.6121 2.4866 2.7422
50 1.6409 1.3487 1.8355 1.9256 1.5434 2.1593 2.2253 1.8270 2.6237 2.5888 2.4592 2.7114
51 1.7308 1.4191 1.9313 2.0050 1.5919 2.2417 2.3184 1.8489 2.7880 2.5622 2.4241 2.6788
52 1.8240 1.4997 2.0260 2.1727 1.6480 2.3196 2.3977 1.8784 2.9170 2.5324 2.3779 2.6465
53 1.9187 1.5927 2.1195 2.3595 1.7249 2.4986 2.4613 1.9163 3.0063 2.4906 2.3369 2.6142
54 2.0019 1.6861 2.2114 2.4959 1.8016 2.6485 2.5554 1.9707 3.1402 2.4735 2.3152 2.5822
55 2.0917 1.7820 2.2916 2.6643 1.8349 2.7666 2.6619 2.0622 3.2615 2.4408 2.3036 2.5523
56 2.1837 1.8756 2.3515 2.8192 1.8920 2.8895 2.7641 2.1715 3.3566 2.4151 2.2944 2.5256
57 2.2727 1.9698 2.3937 2.9463 1.9643 3.0249 2.8501 2.2843 3.4158 2.3939 2.2891 2.5040
58 2.3437 2.0757 2.4480 3.0745 2.0600 3.1908 2.9554 2.4025 3.5084 2.3791 2.2853 2.4892
59 2.3870 2.1963 2.4949 3.2038 2.1357 3.3394 3.0604 2.5089 3.6120 2.3674 2.2812 2.4854
60 2.4123 2.2907 2.5331 3.3099 2.2148 3.4754 3.1694 2.6130 3.7258 2.3687 2.2789 2.4867
61 2.4421 2.3499 2.5666 3.4236 2.3689 3.5992 3.2714 2.7169 3.8260 2.3705 2.2875 2.4900
62 2.4662 2.3542 2.5888 3.5164 2.5584 3.7243 3.3871 2.8595 3.9147 2.3718 2.2917 2.4937
63 2.4889 2.3521 2.6013 3.5186 2.6515 3.8338 3.4957 2.9913 4.0001 2.3735 2.2961 2.4860
64 2.5030 2.3729 2.6095 3.5416 2.7640 3.9250 3.5941 3.1124 4.0759 2.3811 2.3011 2.4804
65 2.4810 2.3655 2.6038 3.5988 2.8399 4.0137 3.7364 3.3232 4.1495 2.3918 2.3055 2.4805
66 2.4732 2.3415 2.6062 3.6660 2.8796 4.1085 3.8645 3.5131 4.2158 2.4063 2.3104 2.4863
67 2.4665 2.3170 2.5994 3.7429 2.9307 4.2066 3.9672 3.6504 4.2841 2.4205 2.3158 2.4922
68 2.4593 2.2935 2.5867 3.8349 3.0276 4.2874 4.0281 3.7274 4.3288 2.4319 2.3232 2.4973
69 2.4280 2.2742 2.5684 3.9272 3.1615 4.3830 4.0637 3.7682 4.3593 2.4293 2.3296 2.5031
70 2.3956 2.2578 2.5475 4.0204 3.1665 4.4713 4.0931 3.7973 4.3889 2.4301 2.3349 2.5111
71 2.3675 2.2397 2.5250 4.1102 3.1721 4.5481 4.1618 3.9012 4.4224 2.4380 2.3384 2.5154
72 2.3345 2.2124 2.5006 4.2045 3.1659 4.6462 4.2194 3.9991 4.4397 2.4410 2.3379 2.5099
73 2.3125 2.1878 2.4786 4.2920 3.1615 4.7354 4.2571 4.0730 4.4411 2.4303 2.3351 2.5074
74 2.2945 2.1735 2.4487 4.3751 3.1630 4.7943 4.2895 4.1345 4.4445 2.4235 2.3297 2.5055
75 2.2761 2.1625 2.4240 4.4413 3.1661 4.8394 4.3149 4.1833 4.4464 2.4189 2.3222 2.5049
76 2.2612 2.1533 2.4050 4.4042 3.1692 4.8536 4.3215 4.1998 4.4431 2.4137 2.3136 2.5009
77 2.2498 2.1469 2.3943 4.3442 3.1775 4.8490 4.3206 4.2085 4.4328 2.4076 2.3055 2.4951
78 2.2422 2.1446 2.3922 4.2660 3.1873 4.8260 4.3095 4.1951 4.4239 2.4033 2.2979 2.4868
79 2.2401 2.1449 2.3941 4.2239 3.2001 4.7964 4.2847 4.1570 4.4124 2.3991 2.2925 2.4807
80 2.2380 2.1485 2.3954 4.1673 3.2152 4.7421 4.2566 4.1116 4.4016 2.3886 2.2901 2.4757
81 2.2350 2.1551 2.3926 4.0926 3.2458 4.7226 4.2271 4.0517 4.4024 2.3836 2.2866 2.4730
82 2.2433 2.1623 2.3920 3.9890 3.2617 4.7186 4.1943 3.9811 4.4075 2.3783 2.2839 2.4741
83 2.2450 2.1743 2.3912 3.8678 3.2348 4.7204 4.1439 3.8777 4.4102 2.3709 2.2826 2.4744
84 2.2466 2.1879 2.3934 3.7329 3.1882 4.7257 4.1228 3.8184 4.4271 2.3700 2.2818 2.4737
85 2.2498 2.2025 2.3971 3.7161 3.1701 4.7287 4.1180 3.7863 4.4496 2.3689 2.2816 2.4739
86 2.2540 2.2059 2.4034 3.7382 3.1650 4.7328 4.1137 3.7510 4.4764 2.3612 2.2822 2.4727
87 2.2604 2.2043 2.4098 3.7628 3.1529 4.7331 4.1075 3.7128 4.5022 2.3556 2.2849 2.4724
88 2.2729 2.2034 2.4163 3.7819 3.1494 4.7457 4.1034 3.6741 4.5327 2.3515 2.2863 2.4718
89 2.2839 2.2028 2.4148 3.7945 3.1539 4.7647 4.0953 3.6313 4.5593 2.3487 2.2868 2.4711
90 2.2937 2.2054 2.4122 3.8080 3.2048 4.8135 4.0892 3.5948 4.5835 2.3486 2.2849 2.4681
91 2.3013 2.2070 2.4083 3.8141 3.2178 4.8496 4.0783 3.5574 4.5992 2.3463 2.2800 2.4644
92 2.3067 2.2088 2.4039 3.8212 3.2054 4.8737 4.0705 3.5215 4.6195 2.3449 2.2752 2.4604
93 2.3102 2.2090 2.4017 3.8491 3.2058 4.8626 4.0663 3.4887 4.6438 2.3418 2.2687 2.4589
94 2.3157 2.2096 2.4048 3.8259 3.2002 4.8467 4.0647 3.4586 4.6709 2.3375 2.2631 2.4570
95 2.3205 2.2099 2.4082 3.8009 3.1934 4.8866 4.0614 3.4320 4.6907 2.3329 2.2578 2.4518
96 2.3231 2.2082 2.4103 3.8072 3.1971 4.9275 4.0542 3.4048 4.7036 2.3321 2.2517 2.4480
97 2.3231 2.2062 2.4115 3.8114 3.2014 4.9604 4.0521 3.3844 4.7198 2.3293 2.2448 2.4446
98 2.3249 2.2045 2.4110 3.8083 3.2015 4.9830 4.0418 3.3651 4.7185 2.3271 2.2424 2.4420
99 2.3272 2.2022 2.4091 3.7877 3.1831 4.9866 4.0355 3.3501 4.7210 2.3266 2.2409 2.4386
100 2.3160 2.2003 2.4047 3.6795 3.1683 4.9535 4.0356 3.3368 4.7344 2.3267 2.2398 2.4328


==> data/weak_guide_success_rho.dat <==
k rho_base rho_base_min rho_base_max rho_ag rho_ag_min rho_ag_max rho_ag2 rho_ag2_min rho_ag2_max rho_new rho_new_min rho_new_max
0 -0.4975 -0.4975 -0.4975 -0.5069 -0.5069 -0.5069 -0.5064 -0.5064 -0.5064 -0.5033 -0.5033 -0.5033
1 -0.4855 -0.4875 -0.4827 -0.5069 -0.5069 -0.5069 -0.5065 -0.5065 -0.5065 -0.5036 -0.5038 -0.5033
2 -0.4786 -0.4803 -0.4759 -0.5070 -0.5070 -0.5070 -0.5067 -0.5067 -0.5066 -0.5035 -0.5036 -0.5029
3 -0.4734 -0.4760 -0.4717 -0.5070 -0.5070 -0.5070 -0.5068 -0.5068 -0.5068 -0.5028 -0.5032 -0.5022
4 -0.4699 -0.4714 -0.4681 -0.5071 -0.5071 -0.5070 -0.5068 -0.5068 -0.5068 -0.5018 -0.5023 -0.5006
5 -0.4665 -0.4695 -0.4633 -0.5071 -0.5071 -0.5071 -0.5066 -0.5067 -0.5065 -0.5002 -0.5010 -0.4988
6 -0.4637 -0.4660 -0.4589 -0.5071 -0.5071 -0.5070 -0.5061 -0.5062 -0.5060 -0.4982 -0.4995 -0.4963
7 -0.4602 -0.4617 -0.4557 -0.5070 -0.5071 -0.5069 -0.5052 -0.5054 -0.5051 -0.4954 -0.4974 -0.4934
8 -0.4549 -0.4584 -0.4496 -0.5069 -0.5070 -0.5067 -0.5037 -0.5039 -0.5035 -0.4919 -0.4947 -0.4895
9 -0.4504 -0.4546 -0.4460 -0.5066 -0.5068 -0.5064 -0.5013 -0.5016 -0.5010 -0.4868 -0.4909 -0.4845
10 -0.4466 -0.4506 -0.4407 -0.5061 -0.5064 -0.5059 -0.4972 -0.4978 -0.4967 -0.4808 -0.4862 -0.4781
11 -0.4413 -0.4455 -0.4362 -0.5055 -0.5059 -0.5052 -0.4854 -0.4864 -0.4844 -0.4736 -0.4799 -0.4702
12 -0.4368 -0.4422 -0.4301 -0.5048 -0.5052 -0.5030 -0.4831 -0.4850 -0.4812 -0.4642 -0.4724 -0.4608
13 -0.4314 -0.4358 -0.4257 -0.4894 -0.5044 -0.4880 -0.4820 -0.4840 -0.4799 -0.4536 -0.4644 -0.4499
14 -0.4254 -0.4301 -0.4191 -0.4848 -0.4905 -0.4831 -0.4792 -0.4818 -0.4765 -0.4419 -0.4548 -0.4371
15 -0.4186 -0.4248 -0.4122 -0.4827 -0.4863 -0.4802 -0.4753 -0.4788 -0.4717 -0.4293 -0.4430 -0.4226
16 -0.4122 -0.4198 -0.4040 -0.4816 -0.4828 -0.4780 -0.4709 -0.4754 -0.4665 -0.4148 -0.4294 -0.4065
17 -0.4060 -0.4147 -0.3959 -0.4775 -0.4806 -0.4739 -0.4666 -0.4712 -0.4620 -0.3979 -0.4143 -0.3889
18 -0.3996 -0.4071 -0.3866 -0.4728 -0.4775 -0.4698 -0.4609 -0.4662 -0.4557 -0.3800 -0.3979 -0.3690
19 -0.3914 -0.4010 -0.3790 -0.4684 -0.4726 -0.4657 -0.4550 -0.4606 -0.4494 -0.3598 -0.3801 -0.3476
20 -0.3841 -0.3943 -0.3705 -0.4635 -0.4674 -0.4604 -0.4479 -0.4535 -0.4422 -0.3383 -0.3615 -0.3259
21 -0.3761 -0.3873 -0.3620 -0.4592 -0.4626 -0.4542 -0.4398 -0.4458 -0.4338 -0.3168 -0.3419 -0.3037
22 -0.3679 -0.3799 -0.3529 -0.4551 -0.4580 -0.4479 -0.4305 -0.4368 -0.4241 -0.2956 -0.3210 -0.2820
23 -0.3603 -0.3728 -0.3436 -0.4505 -0.4525 -0.4413 -0.4193 -0.4260 -0.4126 -0.2739 -0.2990 -0.2597
24 -0.3523 -0.3653 -0.3324 -0.4454 -0.4470 -0.4338 -0.4062 -0.4129 -0.3995 -0.2517 -0.2773 -0.2365
25 -0.3441 -0.3568 -0.3224 -0.4390 -0.4409 -0.4257 -0.3770 -0.3801 -0.3739 -0.2292 -0.2550 -0.2139
26 -0.3352 -0.3482 -0.3115 -0.4326 -0.4345 -0.4179 -0.3475 -0.3613 -0.3336 -0.2078 -0.2320 -0.1919
27 -0.3252 -0.3384 -0.3010 -0.4260 -0.4282 -0.4092 -0.3370 -0.3542 -0.3198 -0.1866 -0.2100 -0.1702
28 -0.3178 -0.3299 -0.2914 -0.4189 -0.4209 -0.3356 -0.3310 -0.3488 -0.3132 -0.1676 -0.1895 -0.1498
29 -0.3063 -0.3209 -0.2807 -0.4108 -0.4138 -0.3221 -0.3258 -0.3443 -0.3073 -0.1489 -0.1699 -0.1302
30 -0.2967 -0.3115 -0.2700 -0.4037 -0.4063 -0.3123 -0.3213 -0.3395 -0.3031 -0.1285 -0.1489 -0.1129
31 -0.2863 -0.3016 -0.2597 -0.3195 -0.3953 -0.3054 -0.3161 -0.3342 -0.2981 -0.1116 -0.1287 -0.0964
32 -0.2763 -0.2924 -0.2481 -0.3114 -0.3512 -0.2973 -0.3117 -0.3290 -0.2943 -0.0965 -0.1105 -0.0807
33 -0.2649 -0.2823 -0.2378 -0.3048 -0.3133 -0.2919 -0.3076 -0.3251 -0.2900 -0.0798 -0.0942 -0.0663
34 -0.2553 -0.2719 -0.2266 -0.2958 -0.3058 -0.2863 -0.3041 -0.3209 -0.2872 -0.0649 -0.0793 -0.0520
35 -0.2432 -0.2616 -0.2169 -0.2905 -0.3000 -0.2814 -0.2994 -0.3170 -0.2818 -0.0514 -0.0655 -0.0400
36 -0.2303 -0.2510 -0.2054 -0.2831 -0.2961 -0.2744 -0.2952 -0.3131 -0.2773 -0.0403 -0.0527 -0.0295
37 -0.2177 -0.2403 -0.1934 -0.2769 -0.2921 -0.2695 -0.2910 -0.3088 -0.2733 -0.0302 -0.0412 -0.0206
38 -0.2064 -0.2310 -0.1817 -0.2720 -0.2883 -0.2646 -0.2860 -0.3047 -0.2673 -0.0216 -0.0311 -0.0124
39 -0.1954 -0.2216 -0.1689 -0.2652 -0.2847 -0.2582 -0.2810 -0.3011 -0.2610 -0.0133 -0.0222 -0.0005
40 -0.1822 -0.2108 -0.1558 -0.2615 -0.2811 -0.2519 -0.2745 -0.2957 -0.2532 -0.0026 -0.0151 0.0117
41 -0.1694 -0.1995 -0.1432 -0.2558 -0.2782 -0.2472 -0.2688 -0.2913 -0.2463 0.0079 -0.0063 0.0209
42 -0.1578 -0.1895 -0.1308 -0.2507 -0.2741 -0.2406 -0.2617 -0.2863 -0.2370 0.0175 0.0028 0.0301
43 -0.1460 -0.1779 -0.1182 -0.2433 -0.2708 -0.2336 -0.2538 -0.2816 -0.2261 0.0257 0.0123 0.0373
44 -0.1344 -0.1678 -0.1057 -0.2367 -0.2669 -0.2265 -0.2459 -0.2766 -0.2152 0.0330 0.0207 0.0398
45 -0.1230 -0.1582 -0.0942 -0.2296 -0.2625 -0.2180 -0.2252 -0.2688 -0.1816 0.0366 0.0293 0.0415
46 -0.1113 -0.1478 -0.0832 -0.2212 -0.2577 -0.2098 -0.2092 -0.2625 -0.1558 0.0377 0.0339 0.0451
47 -0.1010 -0.1373 -0.0721 -0.2114 -0.2534 -0.1629 -0.2008 -0.2566 -0.1449 0.0390 0.0348 0.0454
48 -0.0893 -0.1275 -0.0593 -0.1641 -0.2481 -0.1404 -0.1947 -0.2499 -0.1395 0.0398 0.0341 0.0449
49 -0.0803 -0.1171 -0.0477 -0.1564 -0.2428 -0.1321 -0.1880 -0.2437 -0.1324 0.0389 0.0317 0.0428
50 -0.0692 -0.1061 -0.0353 -0.1533 -0.2371 -0.1244 -0.1824 -0.2383 -0.1264 0.0357 0.0283 0.0408
51 -0.0566 -0.0964 -0.0226 -0.1476 -0.2310 -0.1159 -0.1759 -0.2315 -0.1202 0.0323 0.0245 0.0384
52 -0.0442 -0.0852 -0.0112 -0.1411 -0.2231 -0.1082 -0.1693 -0.2246 -0.1140 0.0296 0.0217 0.0353
53 -0.0336 -0.0746 -0.0006 -0.1338 -0.1993 -0.1039 -0.1624 -0.2166 -0.1082 0.0264 0.0188 0.0319
54 -0.0215 -0.0634 0.0096 -0.1247 -0.1859 -0.0998 -0.1585 -0.2086 -0.1083 0.0231 0.0158 0.0285
55 -0.0106 -0.0525 0.0183 -0.1172 -0.1804 -0.0942 -0.1745 -0.2046 -0.1444 0.0199 0.0131 0.0255
56 0.0002 -0.0409 0.0254 -0.1181 -0.1743 -0.0889 -0.1723 -0.1961 -0.1486 0.0172 0.0116 0.0221
57 0.0106 -0.0295 0.0306 -0.1130 -0.1666 -0.0862 -0.1638 -0.1841 -0.1436 0.0154 0.0115 0.0199
58 0.0183 -0.0172 0.0346 -0.1042 -0.1579 -0.0836 -0.1223 -0.1483 -0.0962 0.0131 0.0103 0.0192
59 0.0268 -0.0059 0.0384 -0.0953 -0.1421 -0.0818 -0.1196 -0.1439 -0.0952 0.0126 0.0099 0.0179
60 0.0317 0.0064 0.0393 -0.0946 -0.1178 -0.0794 -0.1147 -0.1355 -0.0939 0.0127 0.0092 0.0173
61 0.0352 0.0162 0.0408 -0.0967 -0.1116 -0.0778 -0.1084 -0.1254 -0.0914 0.0134 0.0091 0.0180
62 0.0353 0.0239 0.0400 -0.0933 -0.1108 -0.0765 -0.1005 -0.1116 -0.0895 0.0145 0.0094 0.0196
63 0.0360 0.0295 0.0410 -0.0898 -0.1038 -0.0489 -0.0916 -0.0959 -0.0873 0.0166 0.0106 0.0220
64 0.0369 0.0324 0.0418 -0.0840 -0.1021 -0.0449 -0.0779 -0.0832 -0.0726 0.0180 0.0130 0.0236
65 0.0381 0.0317 0.0408 -0.0809 -0.1017 -0.0457 -0.0531 -0.0778 -0.0284 0.0196 0.0152 0.0260
66 0.0368 0.0293 0.0410 -0.0799 -0.1000 -0.0473 -0.0514 -0.0769 -0.0258 0.0228 0.0166 0.0281
67 0.0351 0.0263 0.0403 -0.0675 -0.0984 -0.0231 -0.0521 -0.0757 -0.0285 0.0246 0.0180 0.0292
68 0.0336 0.0237 0.0409 -0.0658 -0.0976 -0.0184 -0.0519 -0.0751 -0.0286 0.0260 0.0199 0.0302
69 0.0309 0.0218 0.0394 -0.0641 -0.0959 -0.0138 -0.0499 -0.0748 -0.0251 0.0280 0.0216 0.0312
70 0.0268 0.0199 0.0375 -0.0622 -0.0942 -0.0080 -0.0456 -0.0719 -0.0194 0.0293 0.0227 0.0314
71 0.0247 0.0188 0.0362 -0.0606 -0.0931 0.0041 -0.0430 -0.0708 -0.0152 0.0297 0.0246 0.0328
72 0.0228 0.0172 0.0326 -0.0598 -0.0918 0.0132 -0.0415 -0.0699 -0.0131 0.0298 0.0257 0.0331
73 0.0209 0.0156 0.0302 -0.0579 -0.0910 0.0139 -0.0399 -0.0679 -0.0120 0.0298 0.0267 0.0335
74 0.0205 0.0151 0.0273 -0.0571 -0.0903 0.0144 -0.0390 -0.0669 -0.0111 0.0295 0.0276 0.0333
75 0.0194 0.0142 0.0260 -0.0552 -0.0894 0.0148 -0.0380 -0.0659 -0.0102 0.0295 0.0275 0.0324
76 0.0189 0.0134 0.0243 -0.0544 -0.0884 0.0152 -0.0368 -0.0647 -0.0089 0.0290 0.0271 0.0316
77 0.0178 0.0132 0.0235 -0.0526 -0.0873 0.0153 -0.0352 -0.0625 -0.0080 0.0288 0.0266 0.0315
78 0.0174 0.0136 0.0228 -0.0518 -0.0862 0.0159 -0.0346 -0.0613 -0.0078 0.0286 0.0261 0.0311
79 0.0182 0.0137 0.0223 -0.0501 -0.0849 0.0169 -0.0333 -0.0599 -0.0067 0.0286 0.0256 0.0305
80 0.0174 0.0142 0.0226 -0.0494 -0.0836 0.0181 -0.0320 -0.0575 -0.0064 0.0289 0.0253 0.0301
81 0.0171 0.0144 0.0232 -0.0477 -0.0823 0.0192 -0.0312 -0.0561 -0.0062 0.0288 0.0254 0.0306
82 0.0178 0.0153 0.0236 -0.0469 -0.0808 0.0199 -0.0303 -0.0545 -0.0061 0.0283 0.0253 0.0308
83 0.0190 0.0161 0.0239 -0.0452 -0.0793 0.0209 -0.0293 -0.0528 -0.0059 0.0282 0.0251 0.0316
84 0.0195 0.0166 0.0253 -0.0444 -0.0776 0.0219 -0.0282 -0.0508 -0.0056 0.0282 0.0249 0.0318
85 0.0207 0.0176 0.0263 -0.0428 -0.0755 0.0218 -0.0270 -0.0485 -0.0054 0.0286 0.0247 0.0314
86 0.0227 0.0183 0.0267 -0.0420 -0.0737 0.0215 -0.0252 -0.0454 -0.0050 0.0291 0.0247 0.0315
87 0.0239 0.0201 0.0270 -0.0403 -0.0720 0.0216 -0.0239 -0.0429 -0.0048 0.0296 0.0252 0.0325
88 0.0246 0.0215 0.0278 -0.0395 -0.0698 0.0211 -0.0228 -0.0404 -0.0051 0.0298 0.0253 0.0328
89 0.0261 0.0223 0.0281 -0.0449 -0.0680 0.0179 -0.0207 -0.0373 -0.0041 0.0294 0.0255 0.0321
90 0.0264 0.0233 0.0297 -0.0368 -0.0662 0.0175 -0.0194 -0.0343 -0.0045 0.0298 0.0257 0.0321
91 0.0274 0.0243 0.0298 -0.0358 -0.0639 0.0171 -0.0178 -0.0308 -0.0048 0.0296 0.0260 0.0322
92 0.0280 0.0247 0.0307 -0.0340 -0.0621 0.0170 -0.0155 -0.0267 -0.0043 0.0292 0.0262 0.0321
93 0.0284 0.0260 0.0315 -0.0331 -0.0601 0.0176 -0.0125 -0.0212 -0.0037 0.0293 0.0264 0.0319
94 0.0293 0.0267 0.0317 0.0088 -0.0339 0.0190 -0.0008 -0.0014 -0.0002 0.0293 0.0262 0.0314
95 0.0302 0.0275 0.0323 0.0085 -0.0325 0.0195 -0.0012 -0.0021 -0.0002 0.0296 0.0261 0.0313
96 0.0305 0.0273 0.0322 0.0086 -0.0006 0.0186 -0.0012 -0.0021 -0.0002 0.0291 0.0259 0.0314
97 0.0303 0.0273 0.0321 0.0093 0.0017 0.0178 -0.0008 -0.0014 -0.0002 0.0289 0.0258 0.0314
98 0.0298 0.0275 0.0313 0.0110 0.0037 0.0167 -0.0008 -0.0014 -0.0002 0.0289 0.0262 0.0319
99 0.0296 0.0278 0.0311 0.0134 0.0082 0.0166 -0.0004 -0.0007 -0.0001 0.0286 0.0263 0.0317
100 0.0293 0.0275 0.0308 0.0150 0.0094 0.0171 0.0000 0.0000 0.0000 0.0286 0.0266 0.0321

